Dissipativity analysis of negative resistance circuits

This paper deals with the analysis of nonlinear circuits that interconnect passive elements (capacitors, inductors, and resistors) with nonlinear resistors exhibiting a range of $\it{negative}$ resistance. Such active elements are necessary to design circuits that switch and oscillate. We generalize the classical passivity theory of circuit analysis to account for such non-equilibrium behaviors. The approach closely mimics the classical methodology of (incremental) dissipativity theory, but with dissipation inequalities that combine $\it{signed}$ storage functions and $\it{signed}$ supply rates to account for the mixture of passive and active elements.

==> nagumo-passive2.csv <==
t,Y2
0.0,0.0
6.668889629876625e-05,5.842633827568018
0.0001333777925975325,8.744967973534338
0.00020006668889629878,10.040610162025189
0.000266755585195065,10.468019507582783
0.00033344448149383126,10.429712990842445
0.00040013337779259755,10.14499753719802
0.0004668222740913638,9.733266972404587
0.00053351117039013,9.259433128484172
0.0006002000666888963,8.758687240319016
0.0006668889629876625,8.250041990378277
0.0007335778592864288,7.743666011928999
0.0008002667555851951,7.244928696219561
0.0008669556518839613,6.756575311250972
0.0009336445481827276,6.279928496913025
0.0010003334444814939,5.815543602992343
0.00106702234078026,5.3635577974995226
0.0011337112370790263,4.923888052696213
0.0012004001333777927,4.4963301175351615
0.0012670890296765588,4.080626152349269
0.001333777925975325,3.6764863796864082
0.0014004668222740914,3.283610856265852
0.0014671557185728576,2.901697662034231
0.0015338446148716238,2.5304469640519605
0.0016005335111703902,2.1695650447866828
0.0016672224074691564,1.8187642702988014
0.0017339113037679226,1.4777638529279336
0.0018006002000666888,1.1462906492253777
0.0018672890963654552,0.824078786055554
0.0019339779926642214,0.5108696696268392
0.0020006668889629878,0.20641186183920823
0.002067355785261754,-0.08953911214370477
0.00213404468156052,-0.3772209092680761
0.0022007335778592863,-0.6568645607072883
0.0022674224741580525,-0.9286946510355971
0.0023341113704568187,-1.1929294955474867
0.0024008002667555853,-1.4497813296388722
0.0024674891630543515,-1.6994564287668066
0.0025341780593531177,-1.9421552668057511
0.002600866955651884,-2.178072766793727
0.00266755585195065,-2.4073984091659617
0.0027342447482494162,-2.630316432794717
0.002800933644548183,-2.8470058984488085
0.002867622540846949,-3.057640836456563
0.0029343114371457152,-3.262390413001311
0.0030010003334444814,-3.461419051270142
0.0030676892297432476,-3.6548865946672406
0.003134378126042014,-3.8429484183849283
0.0032010670223407804,-4.025755552113153
0.0032677559186395466,-4.20345484525087
0.003334444814938313,-4.376188997853136
0.003401133711237079,-4.544096773047793
0.003467822607535845,-4.707313007358668
0.0035345115038346113,-4.865968801778591
0.0036012004001333775,-5.020191568454326
0.003667889296432144,-5.170105175264772
0.0037345781927309103,-5.315830016550725
0.0038012670890296765,-5.457483133566396
0.0038679559853284427,-5.595178279319356
0.003934644881627209,-5.7290260740661205
0.0040013337779259755,-5.859133978485776
0.004068022674224741,-5.985606524048374
0.004134711570523508,-6.108545284892044
0.004201400466822274,-6.22804898465826
0.00426808936312104,-6.34421363162981
0.004334778259419807,-6.457132490201489
0.004401467155718573,-6.5668962783001055
0.004468156052017339,-6.67359313420913
0.004534844948316105,-6.777308755489798
0.004601533844614872,-6.878126458658392
0.004668222740913637,-6.97612720314969
0.004734911637212404,-7.071418522750861
0.004801600533511171,-7.164662648764915
0.004868289429809936,-7.256731342774912
0.004934978326108703,-7.348117722228419
0.005001667222407469,-7.439090820327209
0.005068356118706235,-7.529797566107072
0.005135045015005002,-7.620317938382727
0.005201733911303768,-7.710695516176308
0.005268422807602534,-7.800954309525234
0.0053351117039013,-7.891107206608336
0.005401800600200067,-7.981161276229935
0.0054684894964988325,-8.07112060383496
0.005535178392797599,-8.160987388655599
0.005601867289096366,-8.250762769588654
0.0056685561853951315,-8.340447410028283
0.005735245081693898,-8.430041775519621
0.005801933977992664,-8.519546187473612
0.0058686228742914305,-8.608960867261079
0.005935311770590196,-8.698285938958643
0.006002000666888963,-8.787521468763927
0.0060686895631877295,-8.876667559171247
0.006135378459486495,-8.96572432283008
0.006202067355785262,-9.054691847103797
0.006268756252084028,-9.14357027298922
0.006335445148382794,-9.232359671030478
0.006402134044681561,-9.32106013962537
0.006468822940980327,-9.409671748947252
0.006535511837279093,-9.498194583027676
0.006602200733577859,-9.58662872684981
0.006668889629876626,-9.674974272815192
0.006735578526175391,-9.763231321053219
0.006802267422474158,-9.851399959675966
0.006868956318772925,-9.939480277895036
0.00693564521507169,-10.027472362341056
0.007002334111370457,-10.115376304672006
0.007069023007669223,-10.203192192538522
0.007135711903967989,-10.290920112688918
0.007202400800266755,-10.378560148638208
0.007269089696565522,-10.466112386772908
0.007335778592864288,-10.553576922207837
0.007402467489163054,-10.640953836811697
0.007469156385461821,-10.728243217309998
0.0075358452817605864,-10.815445156641037
0.007602534178059353,-10.902559740903214
0.007669223074358119,-10.989587058701035
0.007735911970656885,-11.076527196235793
0.007802600866955652,-11.163380242372153
0.007869289763254418,-11.25014628510216
0.007935978659553184,-11.336825397881427
0.008002667555851951,-11.423417675909159
0.008069356452150716,-11.509923209597932
0.008136045348449483,-11.59634208662785
0.00820273424474825,-11.682674394679005
0.008269423141047016,-11.768920221431491
0.008336112037345782,-11.855079654565404
0.008402800933644547,-11.941152781760838
0.008469489829943314,-12.027139690697892
0.00853617872624208,-12.113040469056658
0.008602867622540847,-12.198855200126246
0.008669556518839614,-12.284583944275905
0.008736245415138379,-12.370226809410948
0.008802934311437145,-12.455783882040912
0.008869623207735912,-12.541255248675325
0.008936312104034679,-12.626640995823719
0.009003001000333445,-12.711941209995624
0.00906968989663221,-12.79715597770057
0.009136378792930977,-12.882285385448089
0.009203067689229743,-12.967329516858134
0.00926975658552851,-13.052288452467623
0.009336445481827275,-13.13716227849059
0.009403134378126041,-13.221951082570902
0.009469823274424808,-13.306654596805826
0.009536512170723575,-13.393785984773805
0.009603201067022341,-13.587221887308496
0.009669889963321106,-14.056507311871966
0.009736578859619873,-15.08315377524141
0.00980326775591864,-17.233840780970446
0.009869956652217406,-21.37444135837991
0.009936645548516173,-24.509752954592834
0.010003334444814937,-26.16111274007528
0.010070023341113704,-27.003746546663848
0.01013671223741247,-27.405666454224637
0.010203401133711237,-27.567445181463317
0.010270090030010004,-27.598398164946495
0.010336778926308769,-27.558112074895963
0.010403467822607535,-27.479052593512016
0.010470156718906302,-27.3789202077131
0.010536845615205069,-27.267348591656763
0.010603534511503834,-27.149613157937026
0.0106702234078026,-27.028569363073306
0.010736912304101367,-26.905780442324534
0.010803601200400133,-26.78209711393083
0.0108702900966989,-26.657983331745225
0.010936978992997665,-26.533691880392738
0.011003667889296432,-26.409360033903514
0.011070356785595198,-26.285063002396225
0.011137045681893965,-26.16084160070368
0.011203734578192731,-26.036717905013216
0.011270423474491496,-25.912704078754714
0.011337112370790263,-25.788806603523714
0.01140380126708903,-25.665028870166054
0.011470490163387796,-25.541372720316634
0.011537179059686563,-25.417839185952964
0.011603867955985328,-25.294428757212064
0.011670556852284094,-25.171141584116818
0.011737245748582861,-25.047977677707927
0.011803934644881628,-24.924937003603773
0.011870623541180392,-24.802019490800333
0.011937312437479159,-24.679225096756614
0.012004001333777926,-24.556553728398825
0.012070690230076692,-24.434005255101994
0.012137379126375459,-24.311579549765277
0.012204068022674224,-24.189276468436997
0.01227075691897299,-24.067095882548205
0.012337445815271757,-23.945037676724017
0.012404134711570524,-23.82310173666194
0.01247082360786929,-23.701287929394034
0.012537512504168055,-23.57959614641164
0.012604201400466822,-23.458026301506816
0.012670890296765588,-23.33657822329583
0.012737579193064355,-23.215251827889286
0.012804268089363122,-23.094046982385752
0.012870956985661887,-22.972963551764217
0.012937645881960653,-22.852001415270728
0.01300433477825942,-22.73116045238088
0.013071023674558186,-22.61044053416954
0.013137712570856951,-22.489841540287756
0.013204401467155718,-22.369363355734126
0.013271090363454485,-22.24900585082752
0.013337779259753251,-22.128768847752507
0.013404468156052018,-22.00865229084882
0.013471157052350783,-21.888656032059675
0.01353784594864955,-21.768780073707173
0.013604534844948316,-21.64910515585347
0.013671223741247083,-21.53054063635162
0.01373791263754585,-21.41406327429902
0.013804601533844614,-21.30017120373128
0.01387129043014338,-21.18909650163577
0.013937979326442147,-21.080926242702514
0.014004668222740914,-20.975670133116488
0.014071357119039679,-20.873295701093305
0.014138046015338445,-20.77374953294243
0.014204734911637212,-20.676967313212778
0.014271423807935979,-20.582879537811117
0.014338112704234745,-20.49141534385502
0.01440480160053351,-20.402504046817576
0.014471490496832277,-20.316075664485727
0.014538179393131043,-20.23206137419577
0.01460486828942981,-20.15039399121921
0.014671557185728577,-20.071008214349224
0.014738246082027342,-19.945418958613658
0.014804934978326108,-19.625927238141735
0.014871623874624875,-18.914279191169058
0.014938312770923641,-17.412967033414475
0.015005001667222408,-14.321497573007173
0.015071690563521173,-10.241273657661537
0.01513837945981994,-8.007055983250295
0.015205068356118706,-6.852816343591448
0.015271757252417473,-6.285780002975695
0.015338446148716238,-6.037247606691125
0.015405135045015004,-5.9607245295603555
0.01547182394131377,-5.976362909064904
0.015538512837612537,-6.040661214600442
0.015605201733911304,-6.129939481949799
0.01567189063021007,-6.231326311113036
0.015738579526508836,-6.3378451901290696
0.015805268422807602,-6.445731366181159
0.01587195731910637,-6.552971487839522
0.015938646215405135,-6.658507431997752
0.016005335111703902,-6.761799417203447
0.01607202400800267,-6.862589473103566
0.016138712904301432,-6.960773040890266
0.0162054018006002,-7.05633654939585
0.016272090696898965,-7.149762250440108
0.01633877959319773,-7.241936673096648
0.0164054684894965,-7.333387246276376
0.016472157385795265,-7.424402051956814
0.01653884628209403,-7.515138147298987
0.016605535178392798,-7.605681217896713
0.016672224074691565,-7.6960778341425655
0.01673891297099033,-7.7863536418724895
0.016805601867289095,-7.876522428374495
0.01687229076358786,-7.966591802347775
0.016938979659886628,-8.056566116089211
0.017005668556185394,-8.146447684392031
0.01707235745248416,-8.23623773764404
0.017139046348782928,-8.32593698467745
0.017205735245081694,-8.415545926795327
0.01727242414138046,-8.50506489819392
0.017339113037679228,-8.594494102834082
0.01740580193397799,-8.683833661305073
0.017472490830276757,-8.77308365881252
0.017539179726575524,-8.862244205100023
0.01760586862287429,-8.95131541125314
0.017672557519173057,-9.040297386717173
0.017739246415471824,-9.129190234471283
0.01780593531177059,-9.217994046524886
0.017872624208069357,-9.30670890453886
0.017939313104368124,-9.39533488250522
0.01800600200066689,-9.483872070975863
0.018072690896965653,-9.572320556516598
0.01813937979326442,-9.660680439081183
0.018206068689563187,-9.748951807455478
0.018272757585861953,-9.837134751687143
0.01833944648216072,-9.925229356677624
0.018406135378459487,-10.0132357178573
0.018472824274758253,-10.101153924306793
0.01853951317105702,-10.188984059055327
0.018606202067355786,-10.276726210181238
0.01867289096365455,-10.364380462485412
0.018739579859953316,-10.451946908925423
0.018806268756252083,-10.53942563468324
0.01887295765255085,-10.626816724910633
0.018939646548849616,-10.7141202687747
0.019006335445148383,-10.801336356942748
0.01907302434144715,-10.888465075606232
0.019139713237745916,-10.97550651259437
0.019206402134044682,-11.06246075583197
0.01927309103034345,-11.149327893158503
0.019339779926642212,-11.236108012724968
0.01940646882294098,-11.322801190857712
0.019473157719239746,-11.409407521445548
0.019539846615538512,-11.495927093996965
0.01960653551183728,-11.582359996237695
0.019673224408136045,-11.668706315893466
0.019739913304434812,-11.754966140690014
0.01980660220073358,-11.841139558353062
0.019873291097032345,-11.927226656608347
0.01993997999333111,-12.01322752318159
0.020006668889629875,-12.099142227958174
0.02007335778592864,-12.184970855811407
0.020140046682227408,-12.270713504515813
0.020206735578526175,-12.356370260816117
0.02027342447482494,-12.441941211457038
0.020340113371123708,-12.527426443183304
0.020406802267422475,-12.612826042739634
0.02047349116372124,-12.698140096870755
0.020540180060020008,-12.783368692321385
0.02060686895631877,-12.86851191420574
0.020673557852617538,-12.953569842683468
0.020740246748916304,-13.03854256386235
0.02080693564521507,-13.12343016339204
0.020873624541513838,-13.208232725685606
0.020940313437812604,-13.292949632967634
0.02100700233411137,-13.377692848482267
0.021073691230410137,-13.542086300418298
0.021140380126708904,-13.952576228155177
0.021207069023007667,-14.860530020850593
0.021273757919306434,-16.771955371814283
0.0213404468156052,-20.65484759267092
0.021407135711903967,-24.126864235811716
0.021473824608202734,-25.961725924089826
0.0215405135045015,-26.904362477572718
0.021607202400800267,-27.36077657945691
0.021673891297099034,-27.55224809610846
0.0217405801933978,-27.599373941107757
0.021807269089696567,-27.567890304616775
0.02187395798599533,-27.493617186756765
0.021940646882294097,-27.39608632714387
0.022007335778592863,-27.2859307404391
0.02207402467489163,-27.16895001136234
0.022140713571190396,-27.048312499270274
0.022207402467489163,-26.925733991795855
0.02227409136378793,-26.802156705023098
0.022340780260086696,-26.678090630130228
0.022407469156385463,-26.55381679680412
0.022474158052684226,-26.42948530811911
0.022540846948982993,-26.305179239104994
0.02260753584528176,-26.180943809669788
0.022674224741580526,-26.05680311379651
0.022740913637879293,-25.932770723838228
0.02280760253417806,-25.808854074690807
0.022874291430476826,-25.685056730986318
0.022940980326775592,-25.561380835128652
0.02300766922307436,-25.437827403776524
0.023074358119373126,-25.31439695660551
0.02314104701567189,-25.19108974199773
0.023207735911970655,-25.067905843084354
0.023274424808269422,-24.94484524137357
0.02334111370456819,-24.821907832564257
0.023407802600866955,-24.699093528822015
0.023474491497165722,-24.576402231018626
0.02354118039346449,-24.45383382786079
0.023607869289763255,-24.331388201498573
0.023674558186062022,-24.209065231060254
0.023741247082360785,-24.086864803898937
0.02380793597865955,-23.964786803274162
0.023874624874958318,-23.842831087206577
0.023941313771257085,-23.720997542773944
0.02400800266755585,-23.599286050278685
0.024074691563854618,-23.4776964863068
0.024141380460153385,-23.356228721997468
0.02420806935645215,-23.234882638296583
0.024274758252750918,-23.113658112464105
0.024341447149049684,-22.99255502344491
0.024408136045348448,-22.8715732493885
0.024474824941647214,-22.750712667403583
0.02454151383794598,-22.629973154525786
0.024608202734244747,-22.509354520958016
0.024674891630543514,-22.388856719703327
0.02474158052684228,-22.26847958749745
0.024808269423141047,-22.148223066398145
0.024874958319439814,-22.028086985967768
0.02494164721573858,-21.908071220179647
0.025008336112037344,-21.788175773673906
0.02507502500833611,-21.66843540032585
0.025141713904634877,-21.54960813401447
0.025208402800933644,-21.432749612541357
0.02527509169723241,-21.318418028835588
0.025341780593531177,-21.20687864004363
0.025408469489829943,-21.098236089104415
0.02547515838612871,-20.99250968028435
0.025541847282427477,-20.88967208848567
0.025608536178726243,-20.78967227916094
0.025675225075025006,-20.692447313560727
0.025741913971323773,-20.59792830197659
0.02580860286762254,-20.50604431922021
0.025875291763921306,-20.416724516015805
0.025941980660220073,-20.32989886490893
0.02600866955651884,-20.245498438743613
0.026075358452817606,-20.163455741612175
0.026142047349116373,-20.083705033664877
0.02620873624541514,-19.975388251244198
0.026275425141713903,-19.69733217606548
0.02634211403801267,-19.069118229809618
0.026408802934311436,-17.735814417529184
0.026475491830610202,-14.982669983808087
0.02654218072690897,-10.7573073280161
0.026608869623207736,-8.277919303294437
0.026675558519506502,-6.990263589181657
0.02674224741580527,-6.350751728144417
0.026808936312104036,-6.062971763931798
0.0268756252084028,-5.965315157086031
0.026942314104701565,-5.969691398948272
0.027009003001000332,-6.028103948215321
0.0270756918972991,-6.114421434810026
0.027142380793597865,-6.214435933026689
0.027209069689896632,-6.32044156010142
0.0272757585861954,-6.428276657035591
0.027342447482494165,-6.5357118706514665
0.02740913637879293,-6.641570353540736
0.0274758252750917,-6.745248290462534
0.02754251417139046,-6.846453297329095
0.027609203067689228,-6.945061778932642
0.027675891963987995,-7.041042469104049
0.02774258086028676,-7.1347465879758065
0.027809269756585528,-7.227079233147278
0.027875958652884295,-7.318622816696043
0.02794264754918306,-7.40969507572047
0.028009336445481828,-7.500469053928486
0.028076025341780594,-7.591039470401958
0.028142714238079358,-7.681457661958506
0.028209403134378124,-7.771751799870607
0.02827609203067689,-7.861937314309833
0.028342780926975657,-7.95202246304688
0.028409469823274424,-8.042011893013
0.02847615871957319,-8.131908301828297
0.028542847615871957,-8.221713123579237
0.028609536512170724,-8.311427094948423
0.02867622540846949,-8.40105066018416
0.028742914304768257,-8.49058413353277
0.02880960320106702,-8.580027777850004
0.028876292097365787,-8.669381817096786
0.028942980993664554,-8.758646329904975
0.02900966988996332,-8.847821397936945
0.029076358786262087,-8.936907090056085
0.029143047682560853,-9.025903506410156
0.02920973657885962,-9.11481076015812
0.029276425475158387,-9.20362893595245
0.029343114371457153,-9.292358165690272
0.029409803267755916,-9.380998518039485
0.029476492164054683,-9.469550085363615
0.02954318106035345,-9.558012944509937
0.029609869956652216,-9.646387172896455
0.029676558852950983,-9.73467286416789
0.02974324774924975,-9.822870105741835
0.029809936645548516,-9.910978998837798
0.029876625541847283,-9.998999630117822
0.02994331443814605,-10.086932093916149
0.030010003334444816,-10.174776475271582
0.03007669223074358,-10.262532859903411
0.030143381127042346,-10.350201331355336
0.030210070023341112,-10.43778198732686
0.03027675891963988,-10.52527490381982
0.030343447815938646,-10.612680166054771
0.030410136712237412,-10.699997873253684
0.03047682560853618,-10.787228106589053
0.030543514504834945,-10.87437095435975
0.030610203401133712,-10.961426507319576
0.030676892297432475,-11.04839485365879
0.030743581193731242,-11.13527608126246
0.03081027009003001,-11.22207027528732
0.030876958986328775,-11.308777525057142
0.03094364788262754,-11.395397914114442
0.03101033677892631,-11.481931528135076
0.031077025675225075,-11.56837845720702
0.03114371457152384,-11.65473878848009
0.031210403467822608,-11.741012609104107
0.03127709236412137,-11.82720000622889
0.03134378126042014,-11.913301067004262
0.031410470156718905,-11.999315878580042
0.03147715905301767,-12.08524451753034
0.03154384794931644,-12.171087074882731
0.031610536845615204,-12.256843639155674
0.03167722574191397,-12.342514296939504
0.03174391463821274,-12.428099134824562
0.031810603534511504,-12.513598239401182
0.03187729243081027,-12.599011697259707
0.03194398132710904,-12.68433959365645
0.032010670223407804,-12.769582003502666
0.03207735911970657,-12.85473902128983
0.03214404801600534,-12.939810733028665
0.032210736912304104,-13.024797224729893
0.032277425808602864,-13.109698582404226
0.03234411470490163,-13.194514892062413
0.0324108036012004,-13.27924623971516
0.032477492497499164,-13.363892358282808
0.03254418139379793,-13.503157510711638
0.0326108702900967,-13.861197549946985
0.03267755918639546,-14.663232916237872
0.03274424808269423,-16.36110999634497
0.032810936978993,-19.864359737380507
0.03287762587529176,-23.702473606552754
0.03294431477159053,-25.739718284133986
0.033011003667889297,-26.79264838866793
0.03307769256418806,-27.309165307832743
0.03314438146048683,-27.53338690631838
0.033211070356785596,-27.598350783491455
0.03327775925308436,-27.576580917526076
0.03334444814938313,-27.50759127451225
0.033411137045681896,-27.412929906345322
0.03347782594198066,-27.30432911949809
0.03354451483827942,-27.18818919811511
0.03361120373457819,-27.06799771590592
0.033677892630876956,-26.945654634486797
0.03374458152717572,-26.822196097108755
0.03381127042347449,-26.698186319003504
0.033877959319773256,-26.573932482406576
0.03394464821607202,-26.449604321503614
0.03401133711237079,-26.32528994421977
0.034078026008669556,-26.201040879372847
0.03414471490496832,-26.076883880698013
0.03421140380126709,-25.952833536389882
0.034278092697565855,-25.828897918702648
0.03434478159386462,-25.70508118361403
0.03441147049016339,-25.58138554470371
0.034478159386462155,-25.457812233925146
0.03454484828276092,-25.3343619113441
0.03461153717905969,-25.21103483609437
0.034678226075358455,-25.08783104362348
0.03474491497165722,-24.964750501553343
0.03481160386795598,-24.84179314401818
0.03487829276425475,-24.718958901585026
0.034944981660553515,-24.596247697560074
0.03501167055685228,-24.473659448345046
0.03507835945315105,-24.35119401248556
0.035145048349449814,-24.228851260805794
0.03521173724574858,-24.10663105303331
0.03527842614204735,-23.984533255485474
0.035345115038346114,-23.862557757252585
0.03541180393464488,-23.740704438402794
0.03547849283094365,-23.61897318077184
0.035545181727242414,-23.49736385173482
0.03561187062354118,-23.37587637711967
0.03567855951983995,-23.25451059732904
0.035745248416138714,-23.133266402994042
0.03581193731243748,-23.012143687783993
0.03587862620873625,-22.89114230255114
0.035945315105035014,-22.770262131313697
0.03601200400133378,-22.649503050088207
0.03607869289763254,-22.528864937022927
0.03614538179393131,-22.408347664211632
0.03621207069023007,-22.287951116565882
0.03627875958652884,-22.167675174453148
0.03634544848282761,-22.047519702184466
0.03641213737912637,-21.927484539819197
0.03647882627542514,-21.807569680067797
0.03654551517172391,-21.68778618906294
0.03661220406802267,-21.568725535026253
0.03667889296432144,-21.45150032955398
0.036745581860620206,-21.33673621371902
0.03681227075691897,-21.224734831993455
0.03687895965321774,-21.115620526322246
0.036945648549516506,-21.009423208145826
0.03701233744581527,-20.906121099783764
0.03707902634211404,-20.805666102471662
0.037145715238412806,-20.707996664210274
0.03721240413471157,-20.613044471051452
0.03727909303101034,-20.520738822574582
0.0373457819273091,-20.43100886601923
0.037412470823607866,-20.343784361344017
0.03747915971990663,-20.25899608034954
0.0375458486162054,-20.176576269260394
0.037612537512504166,-20.096458987988814
0.03767922640880293,-20.000978904892175
0.0377459153051017,-19.759921741404437
0.037812604201400465,-19.206205292522256
0.03787929309769923,-18.022914660563533
0.037945981993998,-15.571855428129545
0.038012670890296765,-11.328977423083732
0.03807935978659553,-8.579076039569557
0.0381460486828943,-7.144184746598924
0.038212737579193065,-6.424662120096734
0.03827942647549183,-6.093522260454233
0.0383461153717906,-5.97249725030416
0.038412804268089365,-5.964390570813921
0.03847949316438813,-6.0162534179907
0.0385461820606869,-6.099249164271861
0.03861287095698566,-6.1976950216725974
0.038679559853284425,-6.3030814928964185
0.03874624874958319,-6.4108092555719
0.03881293764588196,-6.51840941933207
0.038879626542180724,-6.624575731156553
0.03894631543847949,-6.728630960053586
0.03901300433477826,-6.83024356364738
0.039079693231077024,-6.929277531405209
0.03914638212737579,-7.025685707810667
0.03921307102367456,-7.119694517118196
0.039279759919973324,-7.212199957587812
0.03934644881627209,-7.303844371210852
0.03941313771257086,-7.39497817501689
0.039479826608869624,-7.485792494270326
0.03954651550516839,-7.576391502870924
0.03961320440146716,-7.666831917667814
0.039679893297765924,-7.757144920762265
0.03974658219406469,-7.847347274897545
0.03981327109036346,-7.937448247290037
0.03987995998666222,-8.027453040150286
0.03994664888296098,-8.11736447442962
0.04001333777925975,-8.207184030285546
0.04008002667555852,-8.296912565760632
0.04014671557185728,-8.386550693177417
0.04021340446815605,-8.476098795748667
0.040280093364454816,-8.565557066495426
0.04034678226075358,-8.654925620764457
0.04041347115705235,-8.744204574676054
0.040480160053351116,-8.83339404973658
0.04054684894964988,-8.922494148381903
0.04061353784594865,-9.011505007767214
0.040680226742247416,-9.100426710493418
0.04074691563854618,-9.189259346352605
0.04081360453484495,-9.278002986265042
0.040880293431143716,-9.366657718459416
0.04094698232744248,-9.455223625845502
0.04101367122374125,-9.543700809998032
0.041080360120040016,-9.632089360892923
0.041147049016338776,-9.720389353283421
0.04121373791263754,-9.808600869568204
0.04128042680893631,-9.89672402624745
0.041347115705235075,-9.984758927280264
0.04141380460153384,-10.072705680236716
0.04148049349783261,-10.16056433284703
0.041547182394131375,-10.248334962329405
0.04161387129043014,-10.336017670962685
0.04168056018672891,-10.4236125429635
0.041747249083027675,-10.511119668929407
0.04181393797932644,-10.598539131472483
0.04188062687562521,-10.68587101366804
0.041947315771923975,-10.773115399785643
0.04201400466822274,-10.860272393000306
0.04208069356452151,-10.947342073196303
0.042147382460820275,-11.034324528559688
0.04221407135711904,-11.121219847441116
0.04228076025341781,-11.208028118147075
0.042347449149716575,-11.294749429717035
0.042414138046015334,-11.381383871272785
0.0424808269423141,-11.467931529492603
0.04254751583861287,-11.554392485981001
0.042614204734911634,-11.640766832074558
0.0426808936312104,-11.727054654341911
0.04274758252750917,-11.813256036725294
0.042814271423807934,-11.899371065824955
0.0428809603201067,-11.985399828990376
0.04294764921640547,-12.071342412578298
0.043014338112704234,-12.15719890294547
0.043081027009003,-12.242969386448639
0.04314771590530177,-12.328653949444542
0.043214404801600534,-12.414252675322487
0.0432810936978993,-12.499765651288048
0.04334778259419807,-12.585192964093213
0.043414471490496834,-12.670534699896212
0.0434811603867956,-12.755790944855276
0.04354784928309437,-12.840961785128627
0.043614538179393134,-12.926047306874494
0.04368122707569189,-13.011047594945431
0.04374791597199066,-13.095962734735803
0.043814604868289427,-13.180792811119606
0.04388129376458819,-13.265537909235602
0.04394798266088696,-13.350198113996008
0.044014671557185726,-13.469746739346428
0.04408136045348449,-13.780978731564058
0.04414804934978326,-14.488452319192486
0.044214738246082026,-15.995641574088522
0.04428142714238079,-19.114710909791313
0.04434811603867956,-23.232086881128026
0.044414804934978326,-25.49264479320509
0.04448149383127709,-26.667276060584108
0.04454818272757586,-27.250113219499426
0.044614871623874626,-27.51046931582296
0.04468156052017339,-27.595116343597937
0.04474824941647216,-27.58407103351424
0.044814938312770926,-27.520918611461923
0.04488162720906969,-27.429422980135733
0.04494831610536845,-27.32254117819883
0.04501500500166722,-27.207328632783202
0.045081693897965985,-27.087633234041583
0.04514838279426475,-26.96555148251057
0.04521507169056352,-26.84222608361329
0.045281760586862285,-26.718279835605863
0.04534844948316105,-26.59405258814849
0.04541513837945982,-26.46973064458025
0.045481827275758585,-26.345406694837106
0.04554851617205735,-26.221145036846647
0.04561520506835612,-26.09697170050427
0.045681893964654885,-25.97290352487314
0.04574858286095365,-25.84894889101904
0.04581527175725242,-25.725112835713297
0.045881960653551185,-25.6013976209685
0.04594864954984995,-25.47780444771941
0.04601533844614872,-25.354334096261766
0.046082027342447485,-25.23098693983568
0.04614871623874625,-25.107763113530048
0.04621540513504501,-24.9846626060981
0.04628209403134378,-24.86168532152549
0.046348782927642544,-24.738831056698892
0.04641547182394131,-24.61609989448368
0.04648216072024008,-24.493491533026866
0.046548849616538844,-24.371006005591205
0.04661553851283761,-24.248643228986513
0.04668222740913638,-24.126402988051517
0.046748916305435144,-24.004285234326193
0.04681560520173391,-23.88228978755487
0.04688229409803268,-23.760416621033155
0.046948982994331444,-23.638665426755352
0.04701567189063021,-23.51703632263083
0.04708236078692898,-23.395529101292112
0.047149049683227744,-23.274143642185596
0.04721573857952651,-23.152879810001643
0.04728242747582528,-23.031737489411743
0.047349116372124044,-22.91071651142009
0.04741580526842281,-22.789816745886238
0.04748249416472157,-22.66903811416592
0.047549183061020336,-22.54838045691383
0.0476158719573191,-22.42784364620888
0.04768256085361787,-22.307427591920824
0.047749249749916636,-22.1871321557664
0.0478159386462154,-22.066957215336203
0.04788262754251417,-21.946902592736343
0.047949316438812936,-21.82696826664865
0.0480160053351117,-21.70715552630399
0.04808269423141047,-21.587891559550716
0.048149383127709236,-21.47031525873088
0.048216072024008,-21.35512583719578
0.04828276092030677,-21.242665542285824
0.048349449816605536,-21.13308037651764
0.0484161387129043,-21.026411563964164
0.04848282760920307,-20.92264372367806
0.048549516505501836,-20.821731975206507
0.0486162054018006,-20.72361616662574
0.04868289429809937,-20.6282289663153
0.04874958319439813,-20.535500002574288
0.048816272090696895,-20.445358136756816
0.04888296098699566,-20.3577328339044
0.04894964988329443,-20.272554777510134
0.049016338779593195,-20.18975608318423
0.04908302767589196,-20.10927050259522
0.04914971657219073,-20.022658299549384
0.049216405468489495,-19.81463340687576
0.04928309436478826,-19.327426980660157
0.04934978326108703,-18.278065031445458
0.049416472157385795,-16.096699717561616
0.04948316105368456,-11.9619416989061
0.04954984994998333,-8.91361442855512
0.049616538846282095,-7.31626577858432
0.04968322774258086,-6.508431533983197
0.04974991663887963,-6.129413838112146
0.049816605535178395,-5.982544287384056
0.04988329443147716,-5.960611851530083
0.04994998332777593,-6.005192385022705
0.05001667222407469,-6.084467968582136
0.050083361120373454,-6.181129601846507
0.05015005001667222,-6.285781067940984
0.05021673891297099,-6.393338416043534
0.050283427809269754,-6.501069906603107
0.05035011670556852,-6.607525982094571
0.05041680560186729,-6.711952990357763
0.050483494498166054,-6.813978084514311
0.05055018339446482,-6.9134344500816045
0.05061687229076359,-7.010265362548186
0.050683561187062354,-7.104606459774296
0.05075025008336112,-7.197300835013751
0.05081693897965989,-7.289054998937325
0.050883627875958654,-7.380255371445658
0.05095031677225742,-7.471112524241503
0.05101700566855619,-7.561741626434158
0.05108369456485495,-7.65220508442169
0.05115038346115372,-7.74253724509105
0.05121707235745249,-7.832756764280165
0.051283761253751246,-7.922873696985203
0.05135045015005001,-8.012893767162854
0.05141713904634878,-8.102820168613265
0.051483827942647546,-8.192654542940948
0.05155051683894631,-8.282397805889081
0.05161720573524508,-8.372050539989669
0.051683894631543846,-8.46161314767857
0.05175058352784261,-8.551085924796704
0.05181727242414138,-8.640469001951178
0.051883961320440146,-8.729762466792923
0.05195065021673891,-8.818966427069046
0.05201733911303768,-8.908080997742397
0.052084028009336446,-8.997106273495877
0.05215071690563521,-9.086042388565778
0.05221740580193398,-9.174889418888197
0.052284094698232746,-9.263647458860845
0.05235078359453151,-9.35231657741885
0.05241747249083028,-9.440896865548458
0.05248416138712904,-9.529388404375968
0.052550850283427805,-9.61779129309524
0.05261753917972657,-9.706105624348883
0.05268422807602534,-9.794331490772734
0.052750916972324105,-9.88246896994021
0.05281760586862287,-9.970518162010372
0.05288429476492164,-10.058479158930956
0.052950983661220405,-10.146352042949863
0.05301767255751917,-10.234136900502074
0.05308436145381794,-10.321833819355618
0.053151050350116705,-10.40944288650875
0.05321773924641547,-10.49696419308066
0.05328442814271424,-10.584397822633033
0.053351117039013005,-10.671743860744222
0.05341780593531177,-10.759002400509768
0.05348449483161054,-10.846173528301904
0.053551183727909304,-10.933257331370633
0.05361787262420807,-11.02025389760832
0.05368456152050684,-11.107163314922142
0.0537512504168056,-11.19398567141583
0.053817939313104364,-11.280721055032714
0.05388462820940313,-11.367369539184262
0.0539513171057019,-11.453931222134502
0.054018006002000664,-11.54040619152424
0.05408469489829943,-11.626794535027203
0.0541513837945982,-11.713096340350045
0.054218072690896964,-11.799311695232351
0.05428476158719573,-11.885440687446629
0.0543514504834945,-11.971483404798311
0.054418139379793264,-12.057439935125764
0.05448482827609203,-12.143310366300273
0.0545515171723908,-12.22909478337871
0.05461820606868956,-12.314793241190747
0.05468489496498833,-12.400405851061572
0.0547515838612871,-12.48593269922379
0.05481827275758586,-12.571373871844454
0.05488496165388463,-12.656729455025072
0.0549516505501834,-12.741999534801597
0.055018339446482156,-12.827184197144424
0.05508502834278092,-12.912283527958435
0.05515171723907969,-12.997297613082923
0.055218406135378456,-13.08222653829165
0.05528509503167722,-13.167070388981788
0.05535178392797599,-13.251829244390533
0.055418472824274756,-13.336502834722214
0.05548516172057352,-13.441266760558088
0.05555185061687229,-13.71074025251758
0.055618539513171056,-14.333817986856571
0.05568522840946982,-15.670782715899591
0.05575191730576859,-18.446861724544558
0.055818606202067356,-22.711082881927695
0.05588529509836612,-25.217985132349373
0.05595198399466489,-26.52686952430859
0.056018672890963656,-27.182867997236745
0.05608536178726242,-27.483087485310854
0.05615205068356119,-27.58945727009622
0.056218739579859955,-27.590236226614177
0.056285428476158715,-27.533523355526725
0.05635211737245748,-27.445524767605434
0.05641880626875625,-27.340540116017284
0.056485495165055015,-27.226352708757513
0.05655218406135378,-27.107206495712543
0.05661887295765255,-26.98541522086687
0.056685561853951315,-26.862238841120487
0.05675225075025008,-26.738364401917497
0.05681893964654885,-26.614166954300643
0.056885628542847615,-26.489849637569705
0.05695231743914638,-26.365523251410966
0.05701900633544515,-26.241249473626077
0.057085695231743915,-26.117060633556118
0.05715238412804268,-25.99297465934903
0.05721907302434145,-25.869001306793407
0.057285761920640214,-25.74514578040132
0.05735245081693898,-25.621410780091008
0.05741913971323775,-25.497797780592574
0.057485828609536514,-25.37430760099565
0.057552517505835274,-25.250940617177633
0.05761920640213404,-25.12769692125485
0.05768589529843281,-25.00457648999521
0.057752584194731574,-24.881579272895035
0.05781927309103034,-24.758705172164063
0.05788596198732911,-24.635954164298372
0.057952650883627874,-24.513326123558702
0.05801933977992664,-24.390820951899535
0.05808602867622541,-24.268438503231383
0.058152717572524174,-24.14617864752549
0.05821940646882294,-24.02404123798698
0.05828609536512171,-23.90202616571506
0.05835278426142047,-23.780133310288527
0.05841947315771924,-23.65836256253635
0.05848616205401801,-23.536713772735165
0.05855285095031677,-23.415186865871103
0.05861953984661554,-23.29378171517333
0.058686228742914306,-23.172498175550523
0.05875291763921307,-23.051336156190875
0.05881960653551183,-22.930295510503868
0.0588862954318106,-22.809376117942566
0.058952984328109366,-22.688577854224246
0.05901967322440813,-22.56790059957058
0.0590863621207069,-22.44734422570038
0.059153051017005666,-22.326908612651582
0.05921973991330443,-22.206593645893292
0.0592864288096032,-22.086399201917974
0.059353117705901966,-21.96632509245874
0.05941980660220073,-21.846371308747493
0.0594864954984995,-21.726537734556043
0.059553184394798266,-21.607106781416046
0.05961987329109703,-21.48919710961093
0.0596865621873958,-21.373591546183437
0.059753251083694565,-21.2606758930315
0.05981993997999333,-21.150620412061254
0.0598866288762921,-21.043479405535912
0.059953317772590865,-20.9392445361818
0.06002000666888963,-20.83787418775455
0.06008669556518839,-20.7393103630067
0.06015338446148716,-20.643486336019333
0.060220073357785925,-20.55033181502288
0.06028676225408469,-20.459775846880376
0.06035345115038346,-20.371747975376344
0.060420140046682225,-20.286178613316856
0.06048682894298099,-20.202999467028143
0.06055351783927976,-20.12214397517349
0.060620206735578525,-20.040852249364423
0.06068689563187729,-19.86233173813182
0.06075358452817606,-19.434531053885195
0.060820273424474824,-18.504790996093575
0.06088696232077359,-16.564308989057583
0.06095365121707236,-12.662843622440668
0.061020340113371124,-9.285152241811883
0.06108702900966989,-7.508474380965734
0.06115371790596866,-6.603128915204352
0.061220406802267424,-6.17121336747956
0.06128709569856619,-5.995768908642733
0.06135378459486495,-5.958520792860719
0.06142047349116372,-5.995007546639076
0.061487162387462484,-6.070122047271211
0.06155385128376125,-6.164760490070796
0.06162054018006002,-6.268547085856633
0.061687229076358784,-6.375864781287552
0.06175391797265755,-6.483691200413462
0.06182060686895632,-6.590417871305845
0.06188729576525508,-6.695210733307301
0.06195398466155385,-6.797638022008588
0.06202067355785262,-6.897514987687739
0.06208736245415138,-6.994768795296745
0.06215405135045015,-7.089472835159713
0.062220740246748917,-7.1823748079498735
0.06228742914304768,-7.274249031431372
0.06235411803934645,-7.3655214194183385
0.062420806935645216,-7.4564245215708995
0.06248749583194398,-7.547085337159735
0.06255418472824274,-7.6375727074180295
0.06262087362454151,-7.727924594236355
0.06268756252084028,-7.818161495178803
0.06275425141713904,-7.90829454210157
0.06282094031343781,-7.998330072915969
0.06288762920973658,-8.088271525366755
0.06295431810603534,-8.178120700949144
0.06302100700233411,-8.267878621639172
0.06308769589863288,-8.357545969022917
0.06315438479493164,-8.447123182679906
0.06322107369123041,-8.536610511679081
0.06328776258752918,-8.626008094384552
0.06335445148382794,-8.715316039463172
0.06342114038012671,-8.804534466376165
0.06348782927642548,-8.893663476972725
0.06355451817272424,-8.98270321597248
0.06362120706902301,-9.071653762501537
0.06368789596532178,-9.16051522114816
0.06375458486162054,-9.249287657649196
0.06382127375791931,-9.337971161080088
0.06388796265421808,-9.426565809006702
0.06395465155051684,-9.515071700866308
0.06402134044681561,-9.603488930611396
0.06408802934311437,-9.691817585886849
0.06415471823941314,-9.78005772314816
0.06422140713571191,-9.868209467529134
0.06428809603201067,-9.956272921877462
0.06435478492830944,-10.044248192670805
0.06442147382460821,-10.132135369985905
0.06448816272090697,-10.219934478354945
0.06455485161720573,-10.307645637925665
0.0646215405135045,-10.395268932547385
0.06468822940980326,-10.482804449381355
0.06475491830610203,-10.570252278700105
0.0648216072024008,-10.657612500835848
0.06488829609869956,-10.744885199106038
0.06495498499499833,-10.832070467891636
0.0650216738912971,-10.919168399775213
0.06508836278759586,-11.006179078463152
0.06515505168389463,-11.093102592598338
0.0652217405801934,-11.179939029682407
0.06528842947649216,-11.266688478542926
0.06535511837279093,-11.353351028407365
0.0654218072690897,-11.439926768499808
0.06548849616538846,-11.526415779803466
0.06555518506168723,-11.612818150926376
0.065621873957986,-11.699133970167319
0.06568856285428476,-11.785363323554218
0.06575525175058353,-11.871506295290851
0.0658219406468823,-11.957562973104297
0.06588862954318106,-12.043533443216699
0.06595531843947983,-12.129417791850196
0.06602200733577859,-12.215216105226935
0.06608869623207736,-12.30092846956905
0.06615538512837613,-12.386554970358034
0.06622207402467489,-12.472095693325636
0.06628876292097366,-12.55755072519263
0.06635545181727243,-12.64292015209131
0.06642214071357119,-12.728204060153972
0.06648882960986996,-12.813402535512912
0.06655551850616873,-12.898515664300428
0.06662220740246749,-12.983543531833948
0.06668889629876626,-13.068486223540912
0.06675558519506503,-13.153343824340563
0.06682227409136379,-13.238116419410987
0.06688896298766256,-13.322804093637034
0.06695565188396133,-13.417179430304301
0.06702234078026009,-13.649396000883678
0.06708902967655885,-14.19714096462775
0.06715571857285761,-15.382124171657336
0.06722240746915638,-17.851933978527402
0.06728909636545514,-22.134132209022578
0.06735578526175391,-24.91283536665641
0.06742247415805268,-26.36984715929966
0.06748916305435144,-27.10656897814238
0.06755585195065021,-27.450775686443066
0.06762254084694898,-27.581111022437803
0.06768922974324774,-27.59493967531214
0.06775591863954651,-27.54532716673861
0.06782260753584528,-27.461195118660793
0.06788929643214404,-27.35830682748704
0.06795598532844281,-27.245254535089565
0.06802267422474158,-27.126714580338806
0.06808936312104034,-27.005245447831562
0.06815605201733911,-26.882235385644634
0.06822274091363788,-26.758442849378177
0.06828942980993664,-26.63428047054788
0.06835611870623541,-26.50997260681195
0.06842280760253418,-26.385643023556977
0.06848949649883294,-26.261357925191643
0.06855618539513171,-26.13715420139362
0.06862287429143048,-26.013055752623615
0.06868956318772924,-25.889058525905956
0.06875625208402801,-25.765183662180668
0.06882294098032678,-25.641428961943962
0.06888962987662554,-25.51779613445825
0.06895631877292431,-25.394286071146624
0.06902300766922308,-25.270899168161503
0.06908969656552184,-25.147635583462687
0.06915638546182061,-25.024495263955743
0.06922307435811938,-24.90147812939781
0.06928976325441814,-24.778584118411537
0.06935645215071691,-24.655813159588867
0.06942314104701568,-24.533165147999487
0.06948982994331444,-24.4106400528016
0.0695565188396132,-24.28823767460969
0.06962320773591196,-24.16595795258591
0.06968989663221073,-24.043800736457804
0.0697565855285095,-23.921765891392276
0.06982327442480826,-23.79985329883222
0.06988996332110703,-23.6780628267319
0.0699566522174058,-23.55639435353515
0.07002334111370456,-23.43484777320759
0.07009003001000333,-23.313422947457955
0.0701567189063021,-23.192119750980876
0.07022340780260086,-23.07093805847097
0.07029009669889963,-22.949877750484863
0.0703567855951984,-22.828938729494762
0.07042347449149716,-22.708120856781896
0.07049016338779593,-22.587424010307647
0.0705568522840947,-22.466848068033404
0.07062354118039346,-22.346392910206074
0.07069023007669223,-22.22605842477635
0.070756918972991,-22.105844484858107
0.07082360786928976,-21.98575096960997
0.07089029676558853,-21.86577775819055
0.0709569856618873,-21.745924729675398
0.07102367455818606,-21.626362291331205
0.07109036345448483,-21.508138976865713
0.0711570523507836,-21.39212676066461
0.07122374124708236,-21.27876002951232
0.07129043014338113,-21.168235753091196
0.0713571190396799,-21.060622357282
0.07142380793597866,-20.95591934095603
0.07149049683227743,-20.854088998904153
0.0715571857285762,-20.755075308223372
0.07162387462487496,-20.65881255560071
0.07169056352117373,-20.56523076096624
0.0717572524174725,-20.47425901001939
0.07182394131377126,-20.385826737150587
0.07189063021007003,-20.299864153663894
0.0719573191063688,-20.21630271187914
0.07202400800266756,-20.135075566893985
0.07209069689896631,-20.055927507905512
0.07215738579526508,-19.903750020811515
0.07222407469156385,-19.528988825139535
0.07229076358786261,-18.70605005913076
0.07235745248416138,-16.980633536924035
0.07242414138046015,-13.437876637546596
0.07249083027675891,-9.697377786650145
0.07255751917305768,-7.722826285379144
0.07262420806935645,-6.709856775359647
0.07269089696565521,-6.2195295509612905
0.07275758586195398,-6.012505454372787
0.07282427475825275,-5.9583020020287325
0.07289096365455151,-5.985803651973262
0.07295765255085028,-6.056271285427402
0.07302434144714905,-6.148621898781667
0.07309103034344781,-6.25140045287311
0.07315771923974658,-6.358401732961711
0.07322440813604535,-6.466282537457477
0.07329109703234411,-6.573259190329006
0.07335778592864288,-6.678397629355723
0.07342447482494165,-6.781226081131934
0.07349116372124041,-6.881523773810694
0.07355785261753918,-6.979206124845201
0.07362454151383795,-7.074293898676541
0.07369123041013671,-7.1674231129454125
0.07375791930643548,-7.259428124619949
0.07382460820273425,-7.350778465516453
0.07389129709903301,-7.441730814050424
0.07395798599533178,-7.532424942379169
0.07402467489163055,-7.622937331842679
0.07409136378792931,-7.713309359296237
0.07415805268422808,-7.803563898866056
0.07422474158052685,-7.893713328002131
0.07429143047682561,-7.98376432112423
0.07435811937312438,-8.073720712151244
0.07442480826942315,-8.163584704809967
0.07449149716572191,-8.253357427558111
0.07455818606202068,-8.343039476088215
0.07462487495831943,-8.432631227964993
0.0746915638546182,-8.522133015637104
0.07475825275091696,-8.611545054226873
0.07482494164721573,-8.700867508598654
0.0748916305435145,-8.790100478032613
0.07495831943981326,-8.879244016573837
0.07502500833611203,-8.968298217669737
0.0750916972324108,-9.057263179009393
0.07515838612870956,-9.14613901040859
0.07522507502500833,-9.234925815328198
0.0752917639213071,-9.32362369643988
0.07535845281760586,-9.412232732991296
0.07542514171390463,-9.500753014558699
0.0754918306102034,-9.589184607712566
0.07555851950650216,-9.677527608297913
0.07562520840280093,-9.76578209971496
0.0756918972990997,-9.853948176851805
0.07575858619539846,-9.942025938964843
0.07582527509169723,-10.030015472080771
0.075891963987996,-10.117916867834206
0.07595865288429476,-10.205730211420644
0.07602534178059353,-10.293455586059086
0.0760920306768923,-10.381093084251003
0.07615871957319106,-10.468642792606794
0.07622540846948983,-10.556104789137516
0.0762920973657886,-10.643479169763573
0.07635878626208736,-10.73076602266153
0.07642547515838613,-10.81796543231726
0.0764921640546849,-10.905077489318908
0.07655885295098366,-10.992102282420014
0.07662554184728243,-11.079039900649585
0.0766922307435812,-11.16589042901383
0.07675891963987996,-11.252653955920556
0.07682560853617873,-11.339330569463916
0.0768922974324775,-11.425920348803515
0.07695898632877626,-11.512423386726473
0.07702567522507503,-11.598839770460996
0.0770923641213738,-11.685169587183688
0.07715905301767255,-11.771412924071129
0.07722574191397132,-11.857569868299953
0.07729243081027008,-11.943640507046744
0.07735911970656885,-12.029624925091374
0.07742580860286762,-12.11552319943612
0.07749249749916638,-12.201335424647239
0.07755918639546515,-12.287061687325147
0.07762587529176392,-12.372702074070267
0.07769256418806268,-12.458256671483014
0.07775925308436145,-12.54372556616381
0.07782594198066022,-12.62910884471307
0.07789263087695898,-12.714406588523094
0.07795931977325775,-12.799618878200986
0.07802600866955652,-12.884745806107823
0.07809269756585528,-12.969787458252492
0.07815938646215405,-13.054743920643878
0.07822607535845282,-13.139615279290874
0.07829276425475158,-13.224401620202363
0.07835945315105035,-13.309103029387234
0.07842614204734911,-13.397010113717068
0.07849283094364788,-13.59599371699609
0.07855951983994665,-14.076506302478105
0.07862620873624541,-15.125813388974501
0.07869289763254418,-17.322175554498862
0.07875958652884295,-21.49551306470454
0.07882627542514171,-24.574077339290845
0.07889296432144048,-26.194510375881705
0.07895965321773925,-27.020290179182815
0.07902634211403801,-27.413025893062617
0.07909303101033678,-27.569801697260914
0.07915971990663555,-27.59803112547012
0.07922640880293431,-27.556258312088417
0.07929309769923308,-27.476389262108356
0.07935978659553185,-27.375815548037032
0.07942647549183061,-27.26401333405862
0.07949316438812938,-27.146148903919702
0.07955985328442815,-27.025037421394394
0.07962654218072691,-26.90221283764459
0.07969323107702567,-26.778512393019046
0.07975991997332443,-26.654390737057234
0.0798266088696232,-26.530096357933125
0.07989329776592197,-26.40576449081626
0.07995998666222073,-26.28147466401516
0.0800266755585195,-26.157254046472247
0.08009336445481827,-26.033127297775216
0.08016005335111703,-25.90911804724794
0.0802267422474158,-25.78522559237766
0.08029343114371457,-25.6614513054023
0.08036012004001333,-25.537798707616176
0.0804268089363121,-25.41426871026827
0.08049349783261087,-25.290861819929262
0.08056018672890963,-25.16757823501509
0.0806268756252084,-25.044417972262572
0.08069356452150717,-24.92138094562429
0.08076025341780593,-24.798467013778875
0.0808269423141047,-24.67567614601177
0.08089363121040347,-24.55300826952645
0.08096032010670223,-24.430463229880935
0.081027009003001,-24.30804099495509
0.08109369789929977,-24.18574141953139
0.08116038679559853,-24.063564361126044
0.0812270756918973,-23.941509725946784
0.08129376458819607,-23.81957735015461
0.08136045348449483,-23.69776712314215
0.0814271423807936,-23.57607891791105
0.08149383127709237,-23.454512607646638
0.08156052017339113,-23.33306808489387
0.0816272090696899,-23.211745245087016
0.08169389796598867,-23.090543938215475
0.08176058686228743,-22.969464039289356
0.0818272757585862,-22.84850542331875
0.08189396465488497,-22.727667965313756
0.08196065355118373,-22.606951540284477
0.0820273424474825,-22.486356023241004
0.08209403134378127,-22.365881289193442
0.08216072024008003,-22.245527197109787
0.08222740913637878,-22.125293689100605
0.08229409803267755,-22.0051805555446
0.08236078692897632,-21.885187833782677
0.08242747582527508,-21.765315350488127
0.08249416472157385,-21.64565496695907
0.08256085361787262,-21.527140134689407
0.08262754251417138,-21.41073227108129
0.08269423141047015,-21.296919367618536
0.08276092030676892,-21.18592793480344
0.08282760920306768,-21.077842080028855
0.08289429809936645,-20.972669889367292
0.08296098699566522,-20.87037805435477
0.08302767589196398,-20.770912744429992
0.08309436478826275,-20.67420942121844
0.08316105368456152,-20.580198499944366
0.08322774258086028,-20.488809107845494
0.08329443147715905,-20.39997057745079
0.08336112037345782,-20.31361295445816
0.08342780926975658,-20.229667456707634
0.08349449816605535,-20.148066950555474
0.08356118706235412,-20.068746189139276
0.08362787595865288,-19.939561741347863
0.08369456485495165,-19.612157406712882
0.08376125375125042,-18.884576931897662
0.08382794264754918,-17.3511818231892
0.08389463154384795,-14.195106306492276
0.08396132044014672,-10.154502478238465
0.08402800933644548,-7.961617492754107
0.08409469823274425,-6.82986705565697
0.08416138712904302,-6.275044781867939
0.08422807602534178,-6.033126883174189
0.08429476492164055,-5.96015837395163
0.08436145381793932,-5.977689375116022
0.08442814271423808,-6.042976054785707
0.08449483161053685,-6.132747632854761
0.08456152050683562,-6.234359719287221
0.08462820940313438,-6.340955567095439
0.08469489829943315,-6.448852522878992
0.0847615871957319,-6.556047646352095
0.08482827609203067,-6.6615290346476
0.08489496498832944,-6.764751208687926
0.0849616538846282,-6.865466805753255
0.08502834278092697,-6.963574274367551
0.08509503167722574,-7.05906419807234
0.0851617205735245,-7.152442590714118
0.08522840946982327,-7.244589988160596
0.08529509836612204,-7.336024651197008
0.0853617872624208,-7.427029575187847
0.08542847615871957,-7.517759115594386
0.08549516505501834,-7.608297405660747
0.0855618539513171,-7.698690237192785
0.08562854284761587,-7.788962794468379
0.08569523174391463,-7.879128612562
0.0857619206402134,-7.969195191243487
0.08582860953651217,-8.059166797281552
0.08589529843281093,-8.149045706172858
0.0859619873291097,-8.238833122379654
0.08602867622540847,-8.328529747145724
0.08609536512170723,-8.418136083732113
0.086162054018006,-8.507652461461092
0.08622874291430477,-8.597079074512994
0.08629543181060353,-8.68641603874913
0.0863621207069023,-8.775663446820863
0.08642880960320107,-8.864821406952759
0.08649549849949983,-8.953890028668818
0.0865621873957986,-9.042869430266123
0.08662887629209737,-9.131759700250258
0.08669556518839613,-9.220560940158855
0.0867622540846949,-9.309273225683642
0.08682894298099367,-9.397896634345905
0.08689563187729243,-9.486431254616807
0.0869623207735912,-9.574877176035141
0.08702900966988997,-9.663234497570883
0.08709569856618873,-9.751503308593405
0.0871623874624875,-9.83968369510253
0.08722907635878627,-9.9277757464708
0.08729576525508502,-10.015779557253659
0.08736245415138379,-10.103695215786006
0.08742914304768255,-10.191522804576827
0.08749583194398132,-10.27926241230718
0.08756252084028009,-10.366914123959372
0.08762920973657885,-10.454478033123099
0.08769589863287762,-10.541954223492535
0.08776258752917639,-10.62934278073728
0.08782927642547515,-10.716643794505584
0.08789596532177392,-10.803857354984983
0.08796265421807269,-10.890983548377653
0.08802934311437145,-10.978022462422953
0.08809603201067022,-11.064974185339757
0.08816272090696899,-11.151838804793405
0.08822940980326775,-11.238616408954508
0.08829609869956652,-11.325307074990812
0.08836278759586529,-11.41191089581523
0.08842947649216405,-11.498427961171776
0.08849616538846282,-11.584858358798396
0.08856285428476159,-11.671202176433036
0.08862954318106035,-11.757459501813646
0.08869623207735912,-11.843630422678169
0.08876292097365789,-11.929715026764553
0.08882960986995665,-12.015713401810745
0.08889629876625542,-12.101625610934928
0.08896298766255419,-12.18745175206494
0.08902967655885295,-12.273191916749106
0.08909636545515172,-12.35884619174422
0.08916305435145049,-12.44441466380708
0.08922974324774925,-12.529897419694477
0.08929643214404802,-12.615294546163206
0.08936312104034679,-12.70060612997006
0.08942980993664555,-12.785832257871837
0.08949649883294432,-12.870973011366132
0.08956318772924309,-12.956028474376978
0.08962987662554185,-13.040998732526022
0.08969656552184062,-13.125883871067952
0.08976325441813938,-13.210683988623812
0.08982994331443814,-13.295399191197115
0.0898966322107369,-13.380335578327927
0.08996332110703567,-13.549679342413764
0.09003001000333444,-13.970193688845084
0.0900966988996332,-14.898386798574952
0.09016338779593197,-16.85061367027279
0.09023007669223074,-20.78886861085876
0.0902967655885295,-24.19824505518833
0.09036345448482827,-25.998968104786147
0.09043014338112704,-26.92300011743794
0.0904968322774258,-27.36927604099039
0.09056352117372457,-27.55522101555811
0.09063021007002334,-27.599341805804674
0.0906968989663221,-27.566220228445268
0.09076358786262087,-27.49105996876798
0.09083027675891964,-27.393038429546092
0.0908969656552184,-27.282619819428866
0.09096365455151717,-27.165500160793602
0.09103034344781594,-27.044781740005416
0.0910970323441147,-26.922168252752012
0.09116372124041347,-26.798570874373365
0.09123041013671224,-26.674496105191498
0.091297099033011,-26.55021610512635
0.09136378792930977,-26.425886993519452
0.09143047682560854,-26.301582260686693
0.0914971657219073,-26.177349199159938
0.09156385461820607,-26.053212139751253
0.09163054351450484,-25.929183339812695
0.0916972324108036,-25.80527001802605
0.09176392130710237,-25.68147619559149
0.09183061020340114,-25.557803860417
0.0918972990996999,-25.43425398163907
0.09196398799599867,-25.310827106241934
0.09203067689229744,-25.1875234754583
0.0920973657885962,-25.06434314420859
0.09216405468489497,-24.941286083043963
0.09223074358119374,-24.818352225253854
0.0922974324774925,-24.695541482595132
0.09236412137379126,-24.57285375283386
0.09243081027009002,-24.4502889149309
0.09249749916638879,-24.327846850677336
0.09256418806268756,-24.20552744209883
0.09263087695898632,-24.08333056644774
0.09269756585528509,-23.961256101993023
0.09276425475158386,-23.839303927385142
0.09283094364788262,-23.717473918142723
0.09289763254418139,-23.595765953041845
0.09296432144048015,-23.474179909641993
0.09303101033677892,-23.352715665809345
0.09309769923307769,-23.231373099280486
0.09316438812937645,-23.11015208779201
0.09323107702567522,-22.9890525090805
0.09329776592197399,-22.86807424265431
0.09336445481827275,-22.747217169325253
0.09343114371457152,-22.626481164819932
0.09349783261087029,-22.505866107269153
0.09356452150716905,-22.385371874803706
0.09363121040346782,-22.2649983455544
0.09369789929976659,-22.144745362206137
0.09376458819606535,-22.02461281992488
0.09383127709236412,-21.904600568753317
0.09389796598866289,-21.784708595478538
0.09396465488496165,-21.66497860287003
0.09403134378126042,-21.546196939286904
0.09409803267755919,-21.429405774436244
0.09416472157385795,-21.315152390619353
0.09423141047015672,-21.203695896676823
0.09429809936645549,-21.095137727859953
0.09436478826275425,-20.98949546404121
0.09443147715905302,-20.88674070490386
0.09449816605535179,-20.786822099350655
0.09456485495165055,-20.68967639046291
0.09463154384794932,-20.5952345051459
0.09469823274424809,-20.503425632737745
0.09476492164054685,-20.414179015022896
0.09483161053684562,-20.32742455431281
0.09489829943314437,-20.243093251393802
0.09496498832944314,-20.1611176856772
0.0950316772257419,-20.081432298544037
0.09509836612204067,-19.970370488757766
0.09516505501833944,-19.68525274724225
0.0952317439146382,-19.042819838839275
0.09529843281093697,-17.680883735859602
0.09536512170723574,-14.870081520219305
0.0954318106035345,-10.661203061833762
0.09549849949983327,-8.227397894015281
0.09556518839613204,-6.964549291111646
0.0956318772924308,-6.338515360359417
0.09569856618872957,-6.058036061187254
0.09576525508502834,-5.964312540532051
0.0958319439813271,-5.970786609613227
0.09589863287762587,-6.030297395622954
0.09596532177392464,-6.117169250741207
0.0960320106702234,-6.217442975112579
0.09609869956652217,-6.323547446855228
0.09616538846282094,-6.4313956494702404
0.0962320773591197,-6.538798184630639
0.09629876625541847,-6.644600122536834
0.09636545515171724,-6.748209613513325
0.096432144048016,-6.849340693604448
0.09649883294431477,-6.947872188243519
0.09656552184061354,-7.04377852407332
0.0966322107369123,-7.137430189635083
0.09669889963321107,-7.229733312129686
0.09676558852950984,-7.321259497619358
0.0968322774258086,-7.412321018762458
0.09689896632210737,-7.503088025746312
0.09696565521840614,-7.59365343949094
0.0970323441147049,-7.6840676905834595
0.09709903301100367,-7.774358572612297
0.09716572190730244,-7.864541044496098
0.0972324108036012,-7.954623324786724
0.09729909969989997,-8.044610116188936
0.09736578859619874,-8.134503931444737
0.09743247749249749,-8.224306097132724
0.09749916638879626,-8.314017378048858
0.09756585528509502,-8.403638304511471
0.09763254418139379,-8.493169228885431
0.09769923307769256,-8.58261036353558
0.09776592197399132,-8.671961832129188
0.09783261087029009,-8.761223725361445
0.09789929976658886,-8.850396153999405
0.09796598866288762,-8.939479228661721
0.09803267755918639,-9.028473066081446
0.09809936645548516,-9.117377757517637
0.09816605535178392,-9.206193404360931
0.09823274424808269,-9.294920082813697
0.09829943314438146,-9.383557870053162
0.09836612204068022,-9.472106854494298
0.09843281093697899,-9.560567125608744
0.09849949983327776,-9.64893878228774
0.09856618872957652,-9.737221914147769
0.09863287762587529,-9.8254166061352
0.09869956652217406,-9.913522948565124
0.09876625541847282,-10.001541036533904
0.09883294431477159,-10.08947095869666
0.09889963321107036,-10.17731279611378
0.09896632210736912,-10.265066638689346
0.09903301100366789,-10.35273257181239
0.09909969989996666,-10.440310687476686
0.09916638879626542,-10.527801070664072
0.09923307769256419,-10.615203806716375
0.09929976658886296,-10.702518984383433
0.09936645548516172,-10.789746694899497
0.09943314438146049,-10.876887023951216
0.09949983327775926,-10.963940059482283
0.09956652217405802,-11.050905889254402
0.09963321107035679,-11.137784601374587
0.09969989996665556,-11.224576283921959
0.09976658886295432,-11.311281017632885
0.09983327775925309,-11.397898890146488
0.09989996665555186,-11.48442999279444
0.09996665555185061,-11.570874413201384
0.10003334444814937,-11.657232239014407
0.10010003334444814,-11.74350355790294
0.10016672224074691,-11.829688457558817
0.10023341113704567,-11.915787025696273
0.10030010003334444,-12.001799350051936
0.10036678892964321,-12.087725518384818
0.10043347782594197,-12.173565605559562
0.10050016672224074,-12.259319691471834
0.10056685561853951,-12.344987873763726
0.10063354451483827,-12.430570238679755
0.10070023341113704,-12.516066872393534
0.10076692230743581,-12.60147786100776
0.10083361120373457,-12.686803290554227
0.10090030010003334,-12.772043246993816
0.10096698899633211,-12.857197816216503
0.10103367789263087,-12.942267084041356
0.10110036678892964,-13.027251135267315
0.10116705568522841,-13.112150051860207
0.10123374458152717,-13.196963917816246
0.10130043347782594,-13.281692822372177
0.10136712237412471,-13.366336347932657
0.10143381127042347,-13.509685025903039
0.10150050016672224,-13.876656974936484
0.10156718906302101,-14.696732203155623
0.10163387795931977,-16.430983363484852
0.10170056685561854,-20.007511674681833
0.10176725575191731,-23.781483164730936
0.10183394464821607,-25.78111981932254
0.10190063354451484,-26.813555050839856
0.10196732244081361,-27.318903532146688
0.10203401133711237,-27.53703658447684
0.10210070023341114,-27.598688795336106
0.1021673891297099,-27.575113280409305
0.10223407802600867,-27.505144200092186
0.10230076692230744,-27.409946874001555
0.1023674558186062,-27.30105946921635
0.10243414471490497,-27.184757576417493
0.10250083361120373,-27.06448754620518
0.10256752250750249,-26.94209763114725
0.10263421140380126,-26.818618936135618
0.10270090030010003,-26.694599014190757
0.10276758919639879,-26.57034165420942
0.10283427809269756,-26.446011876144755
0.10290096698899633,-26.32169920972358
0.10296765588529509,-26.197452484847602
0.10303434478159386,-26.07329831547764
0.10310103367789263,-25.949251166991072
0.10316772257419139,-25.825318858101518
0.10323441147049016,-25.701505491150535
0.10330110036678893,-25.57781333669988
0.10336778926308769,-25.454243601433316
0.10343447815938646,-25.330796824522082
0.10350116705568523,-25.207473235734152
0.10356785595198399,-25.08427292586807
0.10363454484828276,-24.961195901007223
0.10370123374458153,-24.838242105752208
0.10376792264088029,-24.715411439749296
0.10383461153717906,-24.592703804196937
0.10390130043347783,-24.470119079973852
0.10396798932977659,-24.347657156399432
0.10403467822607536,-24.225317907290428
0.10410136712237412,-24.10310120764849
0.10416805601867289,-23.981006937253284
0.10423474491497166,-23.859034977388962
0.10430143381127042,-23.737185205762337
0.10436812270756919,-23.615457494671357
0.10443481160386796,-23.49385172530418
0.10450150050016672,-23.37236777560755
0.10456818939646549,-23.25100552265268
0.10463487829276426,-23.129764844133916
0.10470156718906302,-23.008645617991405
0.10476825608536179,-22.887647722407227
0.10483494498166056,-22.766771037388075
0.10490163387795932,-22.646015440103064
0.10496832277425808,-22.525380808740255
0.10503501167055684,-22.404866972144408
0.10510170056685561,-22.28447386196927
0.10516838946315438,-22.164201278105818
0.10523507835945314,-22.04404926651676
0.10530176725575191,-21.924017483695803
0.10536845615205068,-21.804106096210518
0.10543514504834944,-21.684328801039005
0.10550183394464821,-21.565307195756393
0.10556852284094698,-21.448146186763278
0.10563521173724574,-21.333458689053856
0.10570190063354451,-21.221539572969466
0.10576858952984328,-21.112509493047565
0.10583527842614204,-21.00639628777063
0.10590196732244081,-20.903177287121796
0.10596865621873958,-20.802803685349353
0.10603534511503834,-20.70521376101374
0.10610203401133711,-20.610339130882117
0.10616872290763588,-20.51810897509832
0.10623541180393464,-20.428452367476268
0.10630210070023341,-20.341299165990904
0.10636878959653218,-20.25658029867006
0.10643547849283094,-20.174228020836342
0.10650216738912971,-20.09417635829328
0.10656885628542848,-19.99670678942399
0.10663554518172724,-19.7493432139482
0.10670223407802601,-19.182928733461587
0.10676892297432478,-17.974068545239483
0.10683561187062354,-15.471519447746465
0.10690230076692231,-11.222512967289077
0.10696898966322108,-8.522913244066874
0.10703567855951984,-7.115402430095729
0.10710236745581861,-6.410760913783992
0.10716905635211738,-6.0876906735006235
0.10723574524841614,-5.9710112261609956
0.10730243414471491,-5.965230368446658
0.10736912304101368,-6.018314750376224
0.10743581193731244,-6.101932016381804
0.1075025008336112,-6.200671208167959
0.10756918972990996,-6.306177859996868
0.10763587862620873,-6.413930453388682
0.1077025675225075,-6.521502330296868
0.10776925641880626,-6.627613243331401
0.10783594531510503,-6.731604468632707
0.1079026342114038,-6.833148501806417
0.10796932310770256,-6.93210546659972
0.10803601200400133,-7.028433972662986
0.1081027009003001,-7.122387056517657
0.10816938979659886,-7.214860794367681
0.10823607869289763,-7.306486821295353
0.1083027675891964,-7.397609496261143
0.10836945648549516,-7.488416436649951
0.10843614538179393,-7.579010317312038
0.1085028342780927,-7.669446724399217
0.10856952317439146,-7.759756275240988
0.10863621207069023,-7.849955661413249
0.108702900966989,-7.940053826983925
0.10876958986328776,-8.030055815938535
0.10883627875958653,-8.119964527492687
0.1089029676558853,-8.209781478807063
0.10896965655218406,-8.299507467452294
0.10903634544848283,-8.389142977769504
0.1091030343447816,-8.478688414864395
0.10916972324108036,-8.568144036174743
0.10923641213737913,-8.657510001094353
0.1093031010336779,-8.74678641564535
0.10936978992997666,-8.835973341805087
0.10943647882627543,-8.925070883055918
0.1095031677225742,-9.014079151800516
0.10956985661887296,-9.102998234936623
0.10963654551517173,-9.19182827057879
0.1097032344114705,-9.28056932750971
0.10976992330776926,-9.369221502536695
0.10983661220406803,-9.457784866334396
0.1099033011003668,-9.5462595021155
0.10996998999666556,-9.63464549662329
0.11003667889296431,-9.72294294094132
0.11010336778926308,-9.811151936278677
0.11017005668556185,-9.899272569512807
0.11023674558186061,-9.987304933403546
0.11030343447815938,-10.07524911176448
0.11037012337445815,-10.163105194808157
0.11043681227075691,-10.250873269874418
0.11050350116705568,-10.338553426465664
0.11057019006335445,-10.426145745484712
0.11063687895965321,-10.513650313318958
0.11070356785595198,-10.60106722632354
0.11077025675225075,-10.688396565982282
0.11083694564854951,-10.775638419795584
0.11090363454484828,-10.862792879815538
0.11097032344114705,-10.949860032908486
0.11103701233744581,-11.036839967586207
0.11110370123374458,-11.123732769604128
0.11117039013004335,-11.210538528005925
0.11123707902634211,-11.297257328485667
0.11130376792264088,-11.383889242240434
0.11137045681893964,-11.47043437118752
0.11143714571523841,-11.5568928028907
0.11150383461153718,-11.64326462491374
0.11157052350783594,-11.729549924820413
0.11163721240413471,-11.815748790174489
0.11170390130043348,-11.901861308539736
0.11177059019673224,-11.987887567479929
0.11183727909303101,-12.073827654558835
0.11190396798932978,-12.159681657340224
0.11197065688562854,-12.24544966338787
0.11203734578192731,-12.331131753519935
0.11210403467822608,-12.416727988861572
0.11217072357452484,-12.50223847796642
0.11223741247082361,-12.587663307195871
0.11230410136712238,-12.673002562911314
0.11237079026342114,-12.758256331474133
0.11243747915971991,-12.843424699245721
0.11250416805601868,-12.928507752587464
0.11257085695231743,-13.013505577860732
0.1126375458486162,-13.098418259743521
0.11270423474491496,-13.183245876040608
0.11277092364121373,-13.267988383661276
0.1128376125375125,-13.352645551820416
0.11290430143381126,-13.475338385783424
0.11297099033011003,-13.794546810338066
0.1130376792264088,-14.518137366720246
0.11310436812270756,-16.057829757854318
0.11317105701900633,-19.242386425406455
0.1132377459153051,-23.319707840031434
0.11330443481160386,-25.538738750621352
0.11337112370790263,-26.69073861332927
0.1134378126042014,-27.261242873242548
0.11350450150050016,-27.514877775611033
0.11357119039679893,-27.59587002402715
0.1136378792930977,-27.582827184679363
0.11370456818939646,-27.518587839298256
0.11377125708569523,-27.42650427032526
0.113837945981994,-27.319302168492612
0.11390463487829276,-27.203916962696532
0.11397132377459153,-27.084129154321275
0.1140380126708903,-26.961998463486378
0.11410470156718906,-26.838648283126705
0.11417139046348783,-26.71468967659348
0.1142380793597866,-26.59045368711682
0.11430476825608536,-26.466131612995927
0.11437145715238413,-26.34181459025999
0.1144381460486829,-26.217554442331203
0.11450483494498166,-26.0933828380049
0.11457152384128043,-25.96931748908398
0.1146382127375792,-25.845366308115068
0.11470490163387796,-25.721533402462157
0.11477159053017673,-25.597821602008015
0.1148382794264755,-25.474232039505743
0.11490496832277426,-25.35076526564
0.11497165721907303,-25.227421641321733
0.1150383461153718,-25.10420138096148
0.11510503501167055,-24.981104493763166
0.11517172390796931,-24.858130857741138
0.11523841280426808,-24.735280335614814
0.11530510170056685,-24.612552824689775
0.11537179059686561,-24.489948210282048
0.11543847949316438,-24.36746641175616
0.11550516838946315,-24.245107304674224
0.11557185728576191,-24.122870790367703
0.11563854618206068,-24.000756729769
0.11570523507835945,-23.87876499858069
0.11577192397465821,-23.756895468227146
0.11583861287095698,-23.635148038171934
0.11590530176725575,-23.51352255848578
0.11597199066355451,-23.392018895260776
0.11603867955985328,-23.270636956235382
0.11610536845615205,-23.149376609644094
0.11617205735245081,-23.028237726613874
0.11623874624874958,-22.907220192609937
0.11630543514504835,-22.786323891893645
0.11637212404134711,-22.6655486993297
0.11643881293764588,-22.544894494245558
0.11650550183394465,-22.4243611560988
0.11657219073024341,-22.303948564119732
0.11663887962654218,-22.183656594845026
0.11670556852284095,-22.06348505903609
0.11677225741913971,-21.943433906562372
0.11683894631543848,-21.82350298098801
0.11690563521173725,-21.70369493797205
0.11697232410803601,-21.584465548270057
0.11703901300433478,-21.466950728016318
0.11710570190063355,-21.351836864848572
0.11717239079693231,-21.239458271139227
0.11723907969323108,-21.129956979821777
0.11730576858952985,-21.02337234104482
0.11737245748582861,-20.919687756607665
0.11743914638212738,-20.81885762431986
0.11750583527842615,-20.72082174322434
0.11757252417472491,-20.625512407842486
0.11763921307102367,-20.532859049236926
0.11770590196732243,-20.44279076841685
0.1177725908636212,-20.355237226603123
0.11783927975991997,-20.270129038460894
0.11790596865621873,-20.187398227849457
0.1179726575525175,-20.10697859947275
0.11803934644881627,-20.019055824254732
0.11810603534511503,-19.805405387407184
0.1181727242414138,-19.306872017017284
0.11823941313771257,-18.23470163989203
0.11830610203401133,-16.00740669159917
0.1183727909303101,-11.844180328399638
0.11843947982660886,-8.851297560765861
0.11850616872290763,-7.284133896025519
0.1185728576192064,-6.492710160935806
0.11863954651550516,-6.122592065657237
0.11870623541180393,-5.98052722565158
0.1187729243081027,-5.9611675832956434
0.11883961320440146,-6.007105010985947
0.11890630210070023,-6.087075642574958
0.118972990996999,-6.184073062996092
0.11903967989329776,-6.288864483987429
0.11910636878959653,-6.396457115579389
0.1191730576858953,-6.504167953331775
0.11923974658219406,-6.610573300289404
0.11930643547849283,-6.714934867253541
0.1193731243747916,-6.8168873746841205
0.11943981327109036,-6.9162677014459515
0.11950650216738913,-7.013022156430506
0.1195731910636879,-7.107302634601631
0.11963987995998666,-7.199962125219275
0.11970656885628543,-7.291696128692859
0.1197732577525842,-7.382884247734518
0.11983994664888296,-7.473733545109461
0.11990663554518173,-7.564357190990058
0.1199733244414805,-7.654816441211186
0.12004001333777926,-7.745145156194867
0.12010670223407803,-7.835361613364671
0.12017339113037678,-7.925475685286854
0.12024008002667555,-8.015493019277729
0.12030676892297432,-8.105416754353183
0.12037345781927308,-8.195248491749108
0.12044014671557185,-8.284989129399618
0.12050683561187062,-8.374639248159788
0.12057352450816938,-8.464199247769134
0.12064021340446815,-8.553669433389363
0.12070690230076692,-8.643049929529681
0.12077359119706568,-8.732340815877093
0.12084028009336445,-8.82154219635575
0.12090696898966322,-8.910654187294998
0.12097365788596198,-8.999676879027199
0.12104034678226075,-9.088610417503283
0.12110703567855952,-9.17745487370026
0.12117372457485828,-9.266210346321058
0.12124041347115705,-9.354876900830762
0.12130710236745582,-9.443454627687869
0.12137379126375458,-9.531943605578729
0.12144048016005335,-9.620343932210924
0.12150716905635212,-9.708655705823789
0.12157385795265088,-9.79687901800937
0.12164054684894965,-9.885013947977933
0.12170723574524842,-9.973060592689459
0.12177392464154718,-10.061019042875436
0.12184061353784595,-10.148889383978467
0.12190730243414472,-10.236671701542074
0.12197399133044348,-10.324366080465145
0.12204068022674225,-10.411972610146975
0.12210736912304102,-10.499491381052742
0.12217405801933978,-10.58692247615912
0.12224074691563855,-10.674265983407347
0.12230743581193732,-10.761521995203067
0.12237412470823608,-10.848690597463568
0.12244081360453485,-10.935771878198622
0.12250750250083361,-11.022765925295916
0.12257419139713238,-11.109672826802278
0.12264088029343115,-11.196492671123204
0.1227075691897299,-11.283225532909915
0.12277425808602867,-11.369871509475317
0.12284094698232743,-11.456430688823504
0.1229076358786262,-11.542903158849748
0.12297432477492497,-11.62928900744931
0.12304101367122373,-11.715588322517464
0.1231077025675225,-11.801801191949469
0.12317439146382127,-11.887927703640598
0.12324108036012003,-11.973967926863208
0.1233077692564188,-12.059921952005126
0.12337445815271757,-12.145789872761238
0.12344114704901633,-12.231571775992773
0.1235078359453151,-12.317267748560962
0.12357452484161387,-12.402877877327036
0.12364121373791263,-12.488402249152225
0.1237079026342114,-12.573840950897758
0.12377459153051017,-12.659194061551688
0.12384128042680893,-12.744461659056675
0.1239079693231077,-12.829643839314087
0.12397465821940647,-12.914740688385633
0.12404134711570523,-12.999752292333017
0.124108036012004,-13.084678737217951
0.12417472490830277,-13.169520109102141
0.12424141380460153,-13.254276494047296
0.1243081027009003,-13.338947625125543
0.12437479159719907,-13.446013598521686
0.12444148049349783,-13.722595521287584
0.1245081693897966,-14.360042468538754
0.12457485828609537,-15.725992517364142
0.12464154718239413,-18.56047763848511
0.1247082360786929,-22.808017634736718
0.12477492497499167,-25.26915676541718
0.12484161387129043,-26.553101026383494
0.1249083027675892,-27.19550831262991
0.12497499166388797,-27.488322449113095
0.12504168056018672,-27.590659424132866
0.12510836945648549,-27.589239040907966
0.12517505835278425,-27.531326253197
0.12524174724908302,-27.442681257846175
0.12530843614538179,-27.337343855766395
0.12537512504168055,-27.222965888919447
0.12544181393797932,-27.103717732165276
0.12550850283427809,-26.981872074542554
0.12557519173057685,-26.85866779995583
0.12564188062687562,-26.734779964314367
0.12570856952317438,-26.610576418066184
0.12577525841947315,-26.48625742645177
0.12584194731577192,-26.36193232582601
0.12590863621207068,-26.237660668795098
0.12597532510836945,-26.113475048492603
0.12604201400466822,-25.989391261279007
0.12610870290096698,-25.86542181615548
0.12617539179726575,-25.74156972721204
0.12624208069356452,-25.617838190011874
0.12630876958986328,-25.494228745889412
0.12637545848616205,-25.370742141412297
0.12644214738246082,-25.247378743189536
0.12650883627875958,-25.124138608843186
0.12657552517505835,-25.001021727901936
0.12664221407135712,-24.878028037865874
0.12670890296765588,-24.75515751471921
0.12677559186395465,-24.632410034740836
0.12684228076025342,-24.509785572720187
0.12690896965655218,-24.387283958854336
0.12697565855285095,-24.26490506657275
0.12704234744914972,-24.142648743083495
0.12710903634544848,-24.020514866575823
0.12717572524174725,-23.898503319749956
0.12724241413804602,-23.776613991293768
0.12730910303434478,-23.654846750456002
0.12737579193064355,-23.533201486982936
0.12744248082694232,-23.411678118765092
0.12750916972324108,-23.29027647137647
0.12757585861953985,-23.168996462659546
0.12764254751583862,-23.047837955401032
0.12770923641213738,-22.92680081703948
0.12777592530843615,-22.805884925191023
0.12784261420473492,-22.685090159745243
0.12790930310103368,-22.564416390808677
0.12797599199733245,-22.443863501524167
0.12804268089363122,-22.323431374231888
0.12810936978992998,-22.203119865804965
0.12817605868622875,-22.082928832454662
0.12824274758252752,-21.962858178291032
0.12830943647882628,-21.842907814520558
0.12837612537512505,-21.72307783190296
0.12844281427142382,-21.603674522526095
0.12850950316772258,-21.48582296460623
0.12857619206402135,-21.370290950938653
0.12864288096032012,-21.257455977922255
0.12870956985661888,-21.147484555037472
0.12877625875291765,-21.040427697880947
0.12884294764921642,-20.936276305295614
0.12890963654551518,-20.83498812735444
0.12897632544181395,-20.736504234903254
0.1290430143381127,-20.640758233228468
0.12910970323441145,-20.54768003074841
0.12917639213071022,-20.4571983515797
0.129243081027009,-20.369242440840633
0.12930976992330775,-20.28374286074372
0.12937645881960652,-20.200631644376223
0.1294431477159053,-20.119842350348502
0.12950983661220405,-20.037845768740745
0.12957652550850282,-19.854303403030357
0.1296432144048016,-19.416391814768918
0.12970990330110035,-18.4662919583914
0.12977659219739912,-16.48481142944433
0.1298432810936979,-12.532534398346826
0.12990996998999665,-9.216000003259879
0.12997665888629542,-7.472622307137349
0.1300433477825942,-6.5853862264956105
0.13011003667889295,-6.163296689972186
0.13017672557519172,-5.993162593947348
0.1302434144714905,-5.958761691432387
0.13031010336778925,-5.996755583209113
0.13037679226408802,-6.07264371095445
0.1304434811603868,-6.167662661294342
0.13051017005668555,-6.271614933273839
0.13057685895298432,-6.378980831267256
0.1306435478492831,-6.4867935401282
0.13071023674558185,-6.593473407284387
0.13077692564188062,-6.6981979664475
0.1308436145381794,-6.800555340685006
0.13091030343447815,-6.900357725068025
0.13097699233077692,-6.997537852101403
0.1310436812270757,-7.0921759371309
0.13111037012337445,-7.185039909726534
0.13117705901967322,-7.276892033968071
0.131243747915972,-7.368151294724251
0.13131043681227075,-7.45904601633135
0.13137712570856952,-7.5497010572784875
0.1314438146048683,-7.640184159550541
0.13151050350116705,-7.730532457072161
0.13157719239746582,-7.820766244731104
0.1316438812937646,-7.910896436348616
0.13171057019006335,-8.000929150088833
0.13177725908636212,-8.090867876782436
0.1318439479826609,-8.180714425034552
0.13191063687895965,-8.270469774075792
0.13197732577525842,-8.360134508641197
0.13204401467155719,-8.44970908836354
0.13211070356785595,-8.539193801546363
0.13217739246415472,-8.628588796724728
0.13224408136045349,-8.71789417307533
0.13231077025675225,-8.807110031333496
0.13237745915305102,-8.896236484546963
0.13244414804934979,-8.985273626513381
0.13251083694564855,-9.074221592891222
0.13257752584194732,-9.16308046027216
0.13264421473824609,-9.251850327269889
0.13271090363454485,-9.340531264572503
0.13277759253084362,-9.429123359977448
0.13284428142714239,-9.517626695437096
0.13291097032344115,-9.606041366103724
0.13297765921973992,-9.694367468804082
0.13304434811603869,-9.78260509469849
0.13311103701233745,-9.870754323196488
0.13317772590863622,-9.958815251374995
0.13324441480493499,-10.04678797037632
0.13331110370123375,-10.134672566271284
0.13337779259753252,-10.222469124059657
0.13344448149383129,-10.310177730760975
0.13351117039013005,-10.397798472842192
0.13357785928642882,-10.485331443205672
0.13364454818272758,-10.57277672489213
0.13371123707902635,-10.660134403724324
0.13377792597532512,-10.7474045726068
0.13384461487162388,-10.834587317924404
0.13391130376792265,-10.921682727316954
0.13397799266422142,-11.008690888407706
0.13404468156052018,-11.095611889285026
0.13411137045681892,-11.182445817856003
0.1341780593531177,-11.269192759591695
0.13424474824941646,-11.355852793028244
0.13431143714571522,-11.442426014176817
0.134378126042014,-11.528912510766038
0.13444481493831276,-11.615312370524526
0.13451150383461152,-11.701625681180909
0.1345781927309103,-11.787852530463807
0.13464488162720906,-11.873993006101843
0.13471157052350782,-11.960047195823643
0.1347782594198066,-12.046015186929154
0.13484494831610536,-12.131897035512035
0.13491163721240412,-12.21769285134544
0.1349783261087029,-12.30340272117718
0.13504501500500166,-12.389026731755074
0.13511170390130042,-12.474564969826938
0.1351783927975992,-12.560017522140589
0.13524508169389796,-12.645384475443842
0.13531177059019672,-12.730665916484513
0.1353784594864955,-12.81586193201042
0.13544514838279426,-12.900972603184485
0.13551183727909302,-12.985998014055706
0.1355785261753918,-13.070938250180992
0.13564521507169056,-13.15579339683357
0.13571190396798932,-13.240563548363678
0.1357785928642881,-13.325248820543958
0.13584528176058686,-13.421178335688674
0.13591197065688562,-13.65973626136645
0.1359786595531844,-14.22030614133799
0.13604534844948316,-15.431166015862722
0.13611203734578192,-17.953124611000458
0.1361787262420807,-22.241453938373503
0.13624541513837946,-24.969668015986073
0.13631210403467822,-26.399164142631022
0.136378792930977,-27.120890686641907
0.13644548182727576,-27.456926136721258
0.13651217072357452,-27.582809091841405
0.1365788596198733,-27.59421397114735
0.13664554851617206,-27.543281584534782
0.13671223741247082,-27.45843163378002
0.1367789263087696,-27.355153784886873
0.13684561520506835,-27.241889301228404
0.13691230410136712,-27.123238823154466
0.1369789929976659,-27.0017091773324
0.13704568189396465,-26.87866808143843
0.13711237079026342,-26.754859443391513
0.1371790596865622,-26.630690146077214
0.13724574858286095,-26.506380679699202
0.13731243747915972,-26.382051598162434
0.1373791263754585,-26.257768644288962
0.13744581527175725,-26.133567283803686
0.13751250416805602,-26.00946697009377
0.1375791930643548,-25.885478312242906
0.13764588196065355,-25.761606935250846
0.13771257085695232,-25.637855798571074
0.1377792597532511,-25.514226526567146
0.13784594864954985,-25.39072000925713
0.13791263754584862,-25.26733664637251
0.1379793264421474,-25.1440765480433
0.13804601533844615,-25.02093971620293
0.13811270423474492,-24.897926106285155
0.1381793931310437,-24.7750356579966
0.13824608202734245,-24.652268290675515
0.13831277092364122,-24.52962392832936
0.13837945981994,-24.407102428596485
0.13844614871623875,-24.284703665996076
0.13851283761253752,-24.16242749790639
0.1385795265088363,-24.040273803715174
0.13864621540513505,-23.91824246551272
0.13871290430143382,-23.79633337321084
0.1387795931977326,-23.674546374391223
0.13884628209403135,-23.552881387783135
0.13891297099033012,-23.431338302690055
0.1389796598866289,-23.309916961567495
0.13904634878292765,-23.188617276777613
0.1391130376792264,-23.067439109525306
0.13917972657552516,-22.946382331793217
0.13924641547182393,-22.8254468219066
0.1393131043681227,-22.70463245890167
0.13937979326442146,-22.58393911476076
0.13944648216072023,-22.463366668550414
0.139513171057019,-22.342915005593543
0.13957985995331776,-22.222584001894607
0.13964654884961653,-22.102373468835133
0.1397132377459153,-21.982283362406037
0.13977992664221406,-21.862313510009265
0.13984661553851283,-21.74246393402324
0.1399133044348116,-21.62292236126297
0.13997999333111036,-21.504753495644245
0.14004668222740912,-21.38881308362281
0.1401133711237079,-21.27552652895349
0.14018006002000666,-21.165085816549407
0.14024674891630542,-21.05755675575736
0.1403134378126042,-20.952937380380575
0.14038012670890296,-20.85118925652612
0.14044681560520172,-20.75225599638404
0.1405135045015005,-20.65607169101709
0.14058019339779926,-20.56256629931009
0.14064688229409802,-20.47166890140688
0.1407135711903968,-20.38330895033694
0.14078026008669556,-20.29741668913749
0.14084694898299432,-20.213923614097087
0.1409136378792931,-20.13276293249463
0.14098032677559186,-20.053449641036234
0.14104701567189062,-19.896785944953795
0.1411137045681894,-19.512991729035758
0.14118039346448816,-18.67186389941055
0.14124708236078692,-16.909820306817153
0.1413137712570857,-13.294172156289749
0.14138046015338446,-9.620623370638144
0.14144714904968322,-7.682837626163991
0.141513837945982,-6.689867479596022
0.14158052684228076,-6.210396725165442
0.14164721573857952,-6.009244096956441
0.1417139046348783,-5.9581947218706235
0.14178059353117706,-5.98737007570255
0.14184728242747582,-6.058704833762562
0.1419139713237746,-6.151484314176412
0.14198066022007336,-6.254452398568543
0.14204734911637212,-6.361517455291097
0.1421140380126709,-6.469391983638855
0.14218072690896966,-6.5763257709398015
0.14224741580526842,-6.681401013985411
0.1423141047015672,-6.784157428164399
0.14238079359786596,-6.884380533418282
0.14244748249416472,-6.981986391804064
0.1425141713904635,-7.077007210425159
0.14258086028676226,-7.170094663434574
0.14264754918306102,-7.262075492193098
0.1427142380793598,-7.3534115968670735
0.14278092697565856,-7.444354904685469
0.14284761587195732,-7.535043047147047
0.1429143047682561,-7.625550880650941
0.14298099366455486,-7.71591925926092
0.14304768256085362,-7.806170668519888
0.1431143714571524,-7.896317155313929
0.14318106035345116,-7.9863653649836515
0.14324774924974992,-8.076319136596146
0.1433144381460487,-8.166180523331164
0.14338112704234746,-8.255950596250354
0.14344781593864622,-8.345629979781144
0.143514504834945,-8.43521912225072
0.14358119373124376,-8.52471833227925
0.14364788262754252,-8.61412782173524
0.1437145715238413,-8.703447713232537
0.14378126042014006,-8.792678070141191
0.14384794931643882,-8.8818189939175
0.1439146382127376,-8.970870596734317
0.14398132710903636,-9.059832964671095
0.14404801600533512,-9.14870623962963
0.1441147049016339,-9.23749049187872
0.14418139379793263,-9.326185820110416
0.1442480826942314,-9.414792296133529
0.14431477159053016,-9.503310000416963
0.14438146048682893,-9.591739020713842
0.1444481493831277,-9.680079447425003
0.14451483827942646,-9.768331381418298
0.14458152717572523,-9.85649491022886
0.144648216072024,-9.944570125557329
0.14471490496832276,-10.032557111807545
0.14478159386462153,-10.120455960670258
0.1448482827609203,-10.208266759651647
0.14491497165721906,-10.295989596734582
0.14498166055351783,-10.383624554539384
0.1450483494498166,-10.471171718785445
0.14511503834611536,-10.558631185709167
0.14518172724241413,-10.646003036869777
0.1452484161387129,-10.733287359038803
0.14531510503501166,-10.82048424502493
0.14538179393131043,-10.907593781144708
0.1454484828276092,-10.99461605602089
0.14551517172390796,-11.081551155816328
0.14558186062020673,-11.168399169291694
0.1456485495165055,-11.255160184506744
0.14571523841280426,-11.341834270529318
0.14578192730910303,-11.42842152717686
0.1458486162054018,-11.514922044172401
0.14591530510170056,-11.60133590917275
0.14598199399799933,-11.68766320983472
0.1460486828942981,-11.773904033815121
0.14611537179059686,-11.860058468770767
0.14618206068689563,-11.94612660235847
0.1462487495831944,-12.03210852223504
0.14631543847949316,-12.118004316057291
0.14638212737579193,-12.203814071482034
0.1464488162720907,-12.28953787616608
0.14651550516838946,-12.375175780627567
0.14658219406468823,-12.46072789565707
0.146648882960987,-12.546194309100011
0.14671557185728576,-12.631575107331608
0.14678226075358453,-12.716870376727076
0.1468489496498833,-12.802080203661633
0.14691563854618206,-12.887204674510496
0.14698232744248083,-12.972243875648878
0.1470490163387796,-13.057197892640568
0.14711570523507836,-13.142066802039698
0.14718239413137713,-13.226850689118384
0.1472490830276759,-13.311548939515216
0.14731577192397466,-13.400342671878937
0.14738246082027343,-13.604983358201247
0.1474491497165722,-14.096943329718657
0.14751583861287096,-15.16935419871665
0.14758252750916973,-17.412283587549865
0.1476492164054685,-21.614308150438006
0.14771590530176726,-24.637162417445687
0.14778259419806603,-26.227234071457122
0.1478492830943648,-27.036468070938536
0.14791597199066356,-27.420187626144884
0.14798266088696233,-27.572050698319206
0.1480493497832611,-27.59760465293837
0.14811603867955986,-27.55437218479843
0.14818272757585862,-27.473716799745514
0.1482494164721574,-27.37270794250223
0.14831610536845616,-27.260675526513104
0.14838279426475492,-27.142685375400788
0.1484494831610537,-27.021511093103065
0.14851617205735246,-26.898646307194788
0.14858286095365122,-26.77493105000124
0.14864954984995,-26.65080174649802
0.14871623874624876,-26.5265053352084
0.14878292764254752,-26.402174208612024
0.1488496165388463,-26.27787996872467
0.14891630543514506,-26.15366363132499
0.14898299433144382,-26.029546093551044
0.1490496832277426,-25.90553903490076
0.14911637212404136,-25.781647482661615
0.14918306102034012,-25.657877167019883
0.14924974991663886,-25.534228167500036
0.14931643881293763,-25.410701676199725
0.1493831277092364,-25.287298307808612
0.14944981660553516,-25.16401820212922
0.14951650550183393,-25.040861393372403
0.1495831943981327,-24.917827836146135
0.14964988329443146,-24.794917463808968
0.14971657219073023,-24.672130184868408
0.149783261087029,-24.54946589661895
0.14984994998332776,-24.42692448311716
0.14991663887962653,-24.304505824367588
0.1499833277759253,-24.18220979636231
0.15005001667222406,-24.060036282130483
0.15011670556852283,-23.937985153551416
0.1501833944648216,-23.816056291170398
0.15025008336112036,-23.694249571843343
0.15031677225741913,-23.572564872030178
0.1503834611537179,-23.45100207018698
0.15045015005001666,-23.329561048762017
0.15051683894631543,-23.208241681688712
0.1505835278426142,-23.08704384656149
0.15065021673891296,-22.965967420974785
0.15071690563521173,-22.845012282523022
0.1507835945315105,-22.724178308800642
0.15085028342780926,-22.60346537740207
0.15091697232410803,-22.482873306293804
0.1509836612204068,-22.36240204164417
0.15105035011670556,-22.242051401641568
0.15111703901300433,-22.121821374783824
0.1511837279093031,-22.001711717542335
0.15125041680560186,-21.881722386393573
0.15131710570190063,-21.761853317947022
0.1513837945981994,-21.64220805066718
0.15145048349449816,-21.52374343675441
0.15151717239079693,-21.40740530783771
0.1515838612870957,-21.293671642049404
0.15165055018339446,-21.182763466865918
0.15171723907969323,-21.07476195552029
0.151783927975992,-20.969673600740038
0.15185061687229076,-20.867464269520468
0.15191730576858953,-20.76807971736719
0.1519839946648883,-20.671455190446856
0.15205068356118706,-20.577521025097983
0.15211737245748583,-20.48620633674328
0.1521840613537846,-20.397440474994607
0.15225075025008336,-20.311153516241315
0.15231743914638213,-20.227276720419457
0.1523841280426809,-20.14574300364607
0.15245081693897966,-20.066487170952787
0.15251750583527843,-19.933552873885166
0.1525841947315772,-19.59808393435477
0.15265088362787596,-18.854263844770774
0.15271757252417473,-17.28816780237266
0.1527842614204735,-14.06624091333159
0.15285095031677226,-10.069410385193107
0.15291763921307103,-7.917090081095111
0.1529843281093698,-6.807410555553718
0.15305101700566856,-6.264574170207571
0.15311770590196733,-6.029140563826047
0.1531843947982661,-5.959664669237997
0.15325108369456486,-5.97905328625896
0.15331777259086363,-6.045304432958591
0.1533844614871624,-6.1355594657236585
0.15345115038346116,-6.237399527139264
0.15351783927975993,-6.344078499212986
0.1535845281760587,-6.45196264782094
0.15365121707235746,-6.559126557435725
0.15371790596865623,-6.664543953871508
0.153784594864955,-6.767696431203068
0.15385128376125376,-6.868337650013974
0.15391797265755253,-6.966369238896381
0.1539846615538513,-7.061786508062026
0.15405135045015006,-7.155119205139845
0.15411803934644883,-7.247240160490163
0.1541847282427476,-7.338659335239249
0.15425141713904636,-7.429654715321821
0.1543181060353451,-7.520377712878815
0.15438479493164387,-7.610911295692644
0.15445148382794263,-7.701300372658294
0.1545181727242414,-7.791569629526457
0.15458486162054016,-7.881732551726658
0.15465155051683893,-7.971796371936419
0.1547182394131377,-8.061765189222838
0.15478492830943646,-8.151641374142928
0.15485161720573523,-8.24142618080672
0.154918306102034,-8.33112026542212
0.15498499499833276,-8.42072402732957
0.15505168389463153,-8.510237763061545
0.1551183727909303,-8.599661702032876
0.15518506168722906,-8.688996061607565
0.15525175058352783,-8.778240915493058
0.1553184394798266,-8.867396343424438
0.15538512837612536,-8.956462420794944
0.15545181727242413,-9.045439245833963
0.1555185061687229,-9.13432692968191
0.15558519506502166,-9.223125558132882
0.15565188396132043,-9.31183525739017
0.1557185728576192,-9.400456097908519
0.15578526175391796,-9.48898817171631
0.15585195065021673,-9.577431556460285
0.1559186395465155,-9.665786331413333
0.15598532844281426,-9.754052589517658
0.15605201733911303,-9.842230418377547
0.1561187062354118,-9.930319918133897
0.15618539513171056,-10.018321174931375
0.15625208402800933,-10.106234283141495
0.1563187729243081,-10.1940593280356
0.15638546182060686,-10.281796395729083
0.15645215071690563,-10.36944556895126
0.1565188396132044,-10.457006946563796
0.15658552850950316,-10.54448060520422
0.15665221740580193,-10.631866627861957
0.1567189063021007,-10.719165115452766
0.15678559519839946,-10.80637614881883
0.15685228409469823,-10.893499815429173
0.156918972990997,-10.980536206292097
0.15698566188729576,-11.067485409170255
0.15705235078359453,-11.154347513145492
0.1571190396798933,-11.241122601982266
0.15718572857619206,-11.327810765464895
0.15725241747249083,-11.414412090109755
0.1573191063687896,-11.500926657242267
0.15738579526508836,-11.587354558365318
0.15745248416138713,-11.673695880532682
0.1575191730576859,-11.759950710798128
0.15758586195398466,-11.846119136215433
0.15765255085028343,-11.932201243838366
0.1577192397465822,-12.0181971207207
0.15778592864288096,-12.104106848835645
0.15785261753917973,-12.189930511124345
0.1579193064354785,-12.275668199091612
0.15798599533177726,-12.361319999272089
0.15805268422807603,-12.44688599820042
0.1581193731243748,-12.532366282411246
0.15818606202067356,-12.617760938439211
0.15825275091697233,-12.70307005281896
0.1583194398132711,-12.788293709901211
0.15838612870956986,-12.873431994450518
0.15845281760586863,-12.958484991885154
0.1585195065021674,-13.043452787347105
0.15858619539846616,-13.128335466211785
0.15865288429476493,-13.213133114492717
0.1587195731910637,-13.29784586563178
0.15878626208736246,-13.383073734873744
0.15885295098366123,-13.557462763968578
0.15891963987996,-13.988193109599594
0.15898632877625876,-14.937011159529863
0.15905301767255753,-16.930815657411245
0.1591197065688563,-20.92030783572316
0.15918639546515506,-24.268221137947773
0.15925308436145383,-26.035446622730454
0.1593197732577526,-26.941224101029597
0.15938646215405133,-27.377552633463786
0.1594531510503501,-27.558079313593957
0.15951983994664887,-27.599246253175103
0.15958652884294763,-27.56451678121035
0.1596532177392464,-27.488479444360145
0.15971990663554517,-27.38998587353067
0.15978659553184393,-27.279308052415065
0.1598532844281427,-27.16205221903285
0.15991997332444147,-27.04126428906895
0.15998666222074023,-26.91860815838635
0.160053351117039,-26.79499169127086
0.16012004001333777,-26.67090830575821
0.16018672890963653,-26.546627002458447
0.1602534178059353,-26.422294975099536
0.16032010670223407,-26.297991894574103
0.16038679559853283,-26.173761166142267
0.1604534844948316,-26.049626678603282
0.16052017339113037,-25.92560106296654
0.16058686228742913,-25.801691050074993
0.1606535511837279,-25.67790054219092
0.16072024008002667,-25.554231736328354
0.16078692897632543,-25.43068560749432
0.1608536178726242,-25.307262466041788
0.16092030676892297,-25.183962444091076
0.16098699566522173,-25.06078538095724
0.1610536845615205,-24.937731805747053
0.16112037345781927,-24.814801609907914
0.16118706235411803,-24.69199471450101
0.1612537512504168,-24.5693107228106
0.16132044014671557,-24.44674948111182
0.16138712904301433,-24.324310870985475
0.1614538179393131,-24.201994937902537
0.16152050683561187,-24.07980167733732
0.16158719573191063,-23.957730883497437
0.1616538846282094,-23.835782318483897
0.16172057352450817,-23.713955717175697
0.16178726242080693,-23.59225110567597
0.1618539513171057,-23.47066849031765
0.16192064021340447,-23.349207762466328
0.16198732910970323,-23.227868738024373
0.162054018006002,-23.10665127660473
0.16212070690230077,-22.985555250257292
0.16218739579859953,-22.86458052073051
0.1622540846948983,-22.74372695655396
0.16232077359119707,-22.622994446192124
0.16238746248749583,-22.502382870850933
0.1624541513837946,-22.38189211589028
0.16252084028009336,-22.26152203812131
0.16258752917639213,-22.141272544230407
0.1626542180726909,-22.02114352884793
0.16272090696898966,-21.90113488077504
0.16278759586528843,-21.781246442315858
0.1628542847615872,-21.661527038927055
0.16292097365788596,-21.542791070326857
0.16298766255418473,-21.426067352670284
0.1630543514504835,-21.311892149654714
0.16312104034678226,-21.200518500066174
0.16318772924308103,-21.092044624333056
0.1632544181393798,-20.986486335933307
0.16332110703567856,-20.88381432060138
0.16338779593197733,-20.783976753502923
0.1634544848282761,-20.68691014989013
0.16352117372457486,-20.592545331768093
0.16358786262087363,-20.500811477689005
0.1636545515171724,-20.411637845488826
0.16372124041347116,-20.324954359654168
0.16378792930976993,-20.240692056985807
0.1638546182060687,-20.158783568801194
0.16392130710236746,-20.07916339489506
0.16398799599866623,-19.965212706460527
0.164054684894965,-19.672892371251493
0.16412137379126376,-19.015956420017705
0.16418806268756253,-17.624816250537062
0.1642547515838613,-14.755204757796202
0.16432144048016006,-10.566884732240668
0.16438812937645883,-8.177848102934295
0.16445481827275757,-6.939362561619139
0.16452150716905634,-6.32656445492946
0.1645881960653551,-6.053253830628873
0.16465488496165387,-5.96339146591957
0.16472157385795264,-5.971924197404596
0.1647882627542514,-6.032511921783186
0.16485495165055017,-6.119926592690351
0.16492164054684894,-6.220453272270465
0.1649883294431477,-6.326653253323492
0.16505501833944647,-6.434512762535355
0.16512170723574524,-6.541881942054903
0.165188396132044,-6.647626660027995
0.16525508502834277,-6.7511675109434135
0.16532177392464154,-6.8522245009502
0.1653884628209403,-6.950677008486591
0.16545515171723907,-7.046511657058018
0.16552184061353784,-7.1401127148253405
0.1655885295098366,-7.232386990388363
0.16565521840613537,-7.323896217153102
0.16572190730243413,-7.414947208448221
0.1657885961987329,-7.505707459431506
0.16585528509503167,-7.596267840477043
0.16592197399133043,-7.6866782998912875
0.1659886628876292,-7.776965879236797
0.16605535178392797,-7.867145294568294
0.16612204068022673,-7.957224845669279
0.1661887295765255,-8.047208993019517
0.16625541847282427,-8.137100121716344
0.16632210736912303,-8.226899577027504
0.1663887962654218,-8.316608231116891
0.16645548516172057,-8.406226610920374
0.16652217405801933,-8.49575498748776
0.1665888629543181,-8.585193519141718
0.16665555185061687,-8.674542354702554
0.16672224074691563,-8.763801622099678
0.1667889296432144,-8.852971463621916
0.16685561853951317,-8.942051975766725
0.16692230743581193,-9.031043265992475
0.1669889963321107,-9.119945403302177
0.16705568522840947,-9.208758474223153
0.16712237412470823,-9.297482561059153
0.167189063021007,-9.386117764138692
0.16725575191730577,-9.474664176397427
0.16732244081360453,-9.563121873804295
0.1673891297099033,-9.651490957072143
0.16745581860620207,-9.7397715357907
0.16752250750250083,-9.827963677512061
0.1675891963987996,-9.916067472528255
0.16765588529509837,-10.004083021604895
0.16772257419139713,-10.092010403993413
0.1677892630876959,-10.179849703361816
0.16785595198399467,-10.267601008029882
0.16792264088029343,-10.35526440682073
0.1679893297765922,-10.442839987316564
0.16805601867289097,-10.530327834223593
0.16812270756918973,-10.617728037207263
0.1681893964654885,-10.705040686804303
0.16825608536178727,-10.792265869909285
0.16832277425808603,-10.879403668265114
0.1683894631543848,-10.966454168378679
0.16845615205068357,-11.053417462669346
0.16852284094698233,-11.14029363991729
0.1685895298432811,-11.22708278958515
0.16865621873957987,-11.313785002024728
0.16872290763587863,-11.400400368683655
0.1687895965321774,-11.486928982312094
0.16885628542847617,-11.5733709371694
0.16892297432477493,-11.659726273670234
0.1689896632210737,-11.74599510273146
0.16905635211737247,-11.832177515618351
0.16912304101367123,-11.918273600546557
0.16918972990997,-12.004283446177118
0.16925641880626877,-12.090207141690149
0.16932310770256753,-12.176044762487656
0.1693897965988663,-12.261796384256016
0.16945648549516507,-12.347462102390294
0.1695231743914638,-12.433042001669177
0.16958986328776257,-12.518536166651856
0.16965655218406134,-12.603944681679367
0.1697232410803601,-12.689267631493692
0.16978992997665887,-12.774505109871189
0.16985661887295764,-12.859657197080994
0.1699233077692564,-12.944723978761399
0.16998999666555517,-13.029705540682944
0.17005668556185394,-13.114601968772908
0.1701233744581527,-13.199413349139808
0.17019006335445147,-13.28413977478438
0.17025675225075024,-13.368781276317948
0.170323441147049,-13.516392856531082
0.17039013004334777,-13.892482002395436
0.17045681893964654,-14.730970244367253
0.1705235078359453,-16.502346592853485
0.17059019673224407,-20.152529389170365
0.17065688562854284,-23.859071163327776
0.1707235745248416,-25.821747211058582
0.17079026342114037,-26.8340398388794
0.17085695231743914,-27.32841182328904
0.1709236412137379,-27.540564106345407
0.17099033011003667,-27.598958381246955
0.17105701900633544,-27.573608869831066
0.1711237079026342,-27.502674589212305
0.17119039679893297,-27.4069528701695
0.17125708569523174,-27.297778840965282
0.1713237745915305,-27.18133210438815
0.17139046348782927,-27.060972824376385
0.17145715238412804,-26.938543105437287
0.1715238412804268,-26.81504053806198
0.17159053017672557,-26.691010082321668
0.17165721907302434,-26.56674871582225
0.1717239079693231,-26.442418310468415
0.17179059686562187,-26.318107593236274
0.17185728576192064,-26.193862887619325
0.1719239746582194,-26.069711792651802
0.17199066355451817,-25.94566794892537
0.17205735245081694,-25.82173900502959
0.1721240413471157,-25.6979291893576
0.17219073024341447,-25.57424068335823
0.17225741913971324,-25.450674548940366
0.172324108036012,-25.327231314517167
0.17239079693231077,-25.203911274528068
0.17245748582860954,-25.080714550212456
0.1725241747249083,-24.957641144637535
0.17259086362120707,-24.834690980606034
0.17265755251750584,-24.71186391969707
0.1727242414138046,-24.589159853525857
0.17279093031010337,-24.466578678834455
0.17285761920640214,-24.344120260204317
0.1729243081027009,-24.221784547289857
0.17299099699899967,-24.099571378690822
0.17305768589529844,-23.977480669603246
0.1731243747915972,-23.855512273615393
0.17319106368789597,-23.73366605129191
0.17325775258419474,-23.611941885826777
0.1733244414804935,-23.490339636879717
0.17339113037679227,-23.36885919316003
0.17345781927309104,-23.247500442366135
0.1735245081693898,-23.126263260187265
0.17359119706568857,-23.005147527809644
0.17365788596198733,-22.88415308839138
0.1737245748582861,-22.763279857585772
0.17379126375458487,-22.642527726826728
0.17385795265088363,-22.521896590914167
0.1739246415471824,-22.401386320947772
0.17399133044348117,-22.280996731794016
0.17405801933977993,-22.16072775115027
0.1741247082360787,-22.040579261959255
0.17419139713237747,-21.92055114779286
0.17425808602867623,-21.80064331983913
0.174324774924975,-21.680873331379974
0.17439146382127377,-21.561892807330246
0.17445815271757253,-21.444796910234796
0.17452484161387127,-21.33018646753621
0.17459153051017004,-21.2183497469057
0.1746582194064688,-21.109403839344715
0.17472490830276757,-21.003374783922443
0.17479159719906634,-20.900238689662608
0.1748582860953651,-20.799946441402838
0.17492497499166387,-20.70243593762683
0.17499166388796264,-20.607638619064215
0.1750583527842614,-20.5154837457099
0.17512504168056017,-20.425900491135046
0.17519173057685894,-20.338818656960214
0.1752584194731577,-20.254169082177857
0.17532510836945647,-20.17188411251617
0.17539179726575524,-20.091897923635248
0.175458486162054,-19.992314586804927
0.17552517505835277,-19.738525275601216
0.17559186395465154,-19.15917339185754
0.1756585528509503,-17.92426135902884
0.17572524174724907,-15.369251161382385
0.17579193064354784,-11.118132171026657
0.1758586195398466,-8.467882857735237
0.17592530843614537,-7.087233559804619
0.17599199733244414,-6.3971901160432845
0.1760586862287429,-6.082031332898502
0.17612537512504167,-5.969617965447595
0.17619206402134044,-5.966116374703616
0.1762587529176392,-6.020397967423909
0.17632544181393797,-6.104623333811318
0.17639213071023674,-6.203653331396544
0.1764588196065355,-6.309273766629702
0.17652550850283427,-6.417046686526886
0.17659219739913304,-6.524589889829551
0.1766588862954318,-6.630649475749422
0.17672557519173057,-6.734571700651798
0.17679226408802934,-6.836042195031313
0.1768589529843281,-6.934925371567317
0.17692564188062687,-7.031175977865062
0.17699233077692564,-7.125072445458742
0.1770590196732244,-7.217514348203876
0.17712570856952317,-7.309121744726666
0.17719239746582194,-7.40023298807228
0.1772590863621207,-7.491032609210236
0.17732577525841947,-7.58162125432645
0.17739246415471824,-7.672053627681245
0.177459153051017,-7.762359866082834
0.17752584194731577,-7.85255618293536
0.17759253084361454,-7.942651466635068
0.1776592197399133,-8.03265079861761
0.17772590863621207,-8.122556889710534
0.17779259753251084,-8.212371180277877
0.1778592864288096,-8.30209449431898
0.17792597532510837,-8.391727409122256
0.17799266422140714,-8.481270297594524
0.1780593531177059,-8.570723372249951
0.17812604201400467,-8.660086755893413
0.17819273091030344,-8.749360548193636
0.1782594198066022,-8.838544861721454
0.17832610870290097,-8.927639803769935
0.17839279759919974,-9.016645504424483
0.1784594864954985,-9.105562047010656
0.17852617539179727,-9.19438953449038
0.17859286428809604,-9.283128036731867
0.1786595531843948,-9.371777638197432
0.17872624208069357,-9.460338421259584
0.17879293097699234,-9.548810480703018
0.1788596198732911,-9.637193913876795
0.17892630876958987,-9.725488813272754
0.17899299766588864,-9.813695250749118
0.1790596865621874,-9.901813331116822
0.17912637545848617,-9.989843148698682
0.17919306435478494,-10.07778479053565
0.1792597532510837,-10.165638332847854
0.17932644214738247,-10.25340387030087
0.17939313104368124,-10.341081489570984
0.17945981993998,-10.428671278965762
0.17952650883627877,-10.51617332463957
0.1795931977325775,-10.603587711840408
0.17965988662887628,-10.690914527005445
0.17972657552517504,-10.778153864434872
0.1797932644214738,-10.865305808087584
0.17985995331777258,-10.952370445493997
0.17992664221407134,-11.039347864551171
0.1799933311103701,-11.126238154621845
0.18006002000666887,-11.213041402653705
0.18012670890296764,-11.299757696998817
0.1801933977992664,-11.386387114048713
0.18026008669556517,-11.472929749316036
0.18032677559186394,-11.559385690976047
0.1803934644881627,-11.645755026872061
0.18046015338446147,-11.732037844847394
0.18052684228076024,-11.818234232745358
0.180593531177059,-11.904344278409269
0.18066022007335777,-11.990368066327575
0.18072690896965654,-12.076305664181886
0.1807935978659553,-12.1621571739611
0.18086028676225407,-12.247922682463566
0.18092697565855284,-12.333602276487634
0.1809936645548516,-12.41919604283165
0.18106035345115037,-12.504704068293965
0.18112704234744914,-12.590126439672927
0.1811937312437479,-12.675463238003399
0.18126042014004667,-12.760714540194078
0.18132710903634544,-12.845880441516531
0.1813937979326442,-12.930961027984688
0.18146048682894297,-13.015956385612485
0.18152717572524174,-13.10086660041385
0.1815938646215405,-13.185691758402715
0.18166055351783927,-13.270431945593009
0.18172724241413804,-13.355086852569697
0.1817939313104368,-13.481077139106345
0.18186062020673557,-13.80840759721703
0.18192730910303434,-14.548407807786859
0.1819939979993331,-16.121192687791556
0.18206068689563187,-19.372422628418978
0.18212737579193064,-23.405545636870425
0.1821940646882294,-25.583864711535206
0.18226075358452817,-26.71367741793679
0.18232744248082694,-27.272090920268635
0.1823941313771257,-27.519139429157676
0.18246082027342447,-27.59654405018604
0.18252750916972324,-27.581542941475124
0.182594198066022,-27.51624418883576
0.18266088696232077,-27.42357659019185
0.18272757585861954,-27.316066731674383
0.1827942647549183,-27.20050994407919
0.18286095365121707,-27.08063143968619
0.18292764254751584,-26.958453082601576
0.1829943314438146,-26.835078360458414
0.18306102034011337,-26.71110830194659
0.18312770923641214,-26.58687081483994
0.1831943981327109,-26.46254429904262
0.18326108702900967,-26.338225857808702
0.18332777592530844,-26.213968615771595
0.1833944648216072,-26.089801195700446
0.18346115371790597,-25.965739295407815
0.18352784261420474,-25.841791502356234
0.1835945315105035,-25.717962261549395
0.18366122040680227,-25.59425394295098
0.18372790930310104,-25.47066786475561
0.1837945981993998,-25.347204733119163
0.18386128709569857,-25.223864829358014
0.18392797599199734,-25.100648201988527
0.1839946648882961,-24.977554829151725
0.18406135378459487,-24.85458464639536
0.18412804268089364,-24.73173760394192
0.1841947315771924,-24.609013595381278
0.18426142047349117,-24.486412563542224
0.18432810936978994,-24.36393435394731
0.1843947982660887,-24.241578839786666
0.18446148716238747,-24.11934587581665
0.18452817605868624,-23.99723534001471
0.184594864954985,-23.875247115085077
0.18466155385128374,-23.753381087961486
0.1847282427475825,-23.631637122664976
0.18479493164388128,-23.510015112656877
0.18486162054018004,-23.388514972015653
0.1849283094364788,-23.26713652663343
0.18499499833277758,-23.14587969174595
0.18506168722907634,-23.024744340745602
0.1851283761253751,-22.903730333603384
0.18519506502167388,-22.782837551039137
0.18526175391797264,-22.662065873082636
0.1853284428142714,-22.54141517235036
0.18539513171057018,-22.42088532397278
0.18546182060686894,-22.30047621761945
0.1855285095031677,-22.180187727287432
0.18559519839946648,-22.06001968329221
0.18566188729576524,-21.939972021801303
0.185728576192064,-21.82004454025397
0.18579526508836278,-21.700241141509945
0.18586195398466154,-21.58104658756795
0.1859286428809603,-21.463593619507755
0.18599533177725908,-21.348555305623258
0.18606202067355784,-21.23625830665737
0.1861287095698566,-21.126840931956988
0.18619539846615538,-21.020340472817452
0.18626208736245414,-20.916738902569453
0.1863287762587529,-20.815990277949595
0.18639546515505168,-20.718034083929346
0.18646215405135044,-20.62280231485258
0.1865288429476492,-20.530224490567605
0.18659553184394798,-20.440229813160347
0.18666222074024674,-20.352747884735955
0.1867289096365455,-20.267709250132423
0.18679559853284428,-20.185045997781767
0.18686228742914304,-20.104692037538122
0.1869289763254418,-20.015344116862167
0.18699566522174058,-19.79595991455745
0.18706235411803934,-19.285881701045582
0.1871290430143381,-18.19046383953779
0.18719573191063688,-15.91635525194314
0.18726242080693564,-11.728668163077224
0.1873291097032344,-8.79020366603681
0.18739579859953318,-7.252665447880635
0.18746248749583194,-6.477347129057781
0.1875291763921307,-6.115962335901392
0.18759586528842948,-5.978611605146062
0.18766255418472824,-5.961775438255927
0.187729243081027,-6.00904295167858
0.18779593197732578,-6.089694098140242
0.18786262087362454,-6.1870192081744095
0.1879293097699233,-6.291946632427306
0.18799599866622208,-6.399572357420588
0.18806268756252084,-6.507261748995972
0.1881293764588196,-6.6136154770674755
0.18819606535511837,-6.717911397352112
0.18826275425141714,-6.819791173348722
0.1883294431477159,-6.919095164047174
0.18839613204401467,-7.0157743565974515
0.18846282094031344,-7.109995966521976
0.1885295098366122,-7.202621590413055
0.18859619873291097,-7.294335928601798
0.18866288762920974,-7.385512233923112
0.1887295765255085,-7.476353875747601
0.18879626542180727,-7.566972148841697
0.18886295431810604,-7.657427336082535
0.1889296432144048,-7.74775255979661
0.18899633211070357,-7.837965967527552
0.18906302100700234,-7.928077234450761
0.1891297099033011,-8.018091822262683
0.18919639879959987,-8.108012831921416
0.18926308769589864,-8.197841931424058
0.1893297765921974,-8.287579979904434
0.18939646548849617,-8.377227496756477
0.18946315438479494,-8.46678489868899
0.1895298432810937,-8.556252455677559
0.18959653217739247,-8.645630339038933
0.18966322107369124,-8.73491865881677
0.18972990996998998,-8.82411747699729
0.18979659886628875,-8.913226897221648
0.1898632877625875,-9.002247031937268
0.18992997665888628,-9.091177968298274
0.18999666555518505,-9.180019844859581
0.1900633544514838,-9.268772730788003
0.19013004334778258,-9.357436723064835
0.19019673224408135,-9.446011891999104
0.1902634211403801,-9.53449832156938
0.19033011003667888,-9.622896097715856
0.19039679893297765,-9.711205312123006
0.1904634878292764,-9.799426065722923
0.19053017672557518,-9.887558445666535
0.19059686562187395,-9.975602543835974
0.1906635545181727,-10.063558444722139
0.19073024341447148,-10.151426238690805
0.19079693231077025,-10.23920601336856
0.190863621207069,-10.326897857428941
0.19093031010336778,-10.414501852280333
0.19099699899966655,-10.50201808474431
0.1910636878959653,-10.589446650513013
0.19113037679226408,-10.676787631245375
0.19119706568856285,-10.764041114479886
0.1912637545848616,-10.851207192295687
0.19133044348116038,-10.938285951469302
0.19139713237745914,-11.025277480463092
0.1914638212737579,-11.112181865225093
0.19153051017005668,-11.198999194712078
0.19159719906635544,-11.285729554884124
0.1916638879626542,-11.372373016256383
0.19173057685895298,-11.458929681210021
0.19179726575525174,-11.545399637343145
0.1918639546515505,-11.631782972253871
0.19193064354784928,-11.718079773540303
0.19199733244414804,-11.80429012880056
0.1920640213404468,-11.890414125632741
0.19213071023674558,-11.976451851634966
0.19219739913304434,-12.06240339440534
0.1922640880293431,-12.148268841541976
0.19233077692564188,-12.23404828064298
0.19239746582194064,-12.319741793133034
0.1924641547182394,-12.405349438686095
0.19253084361453818,-12.49087132660355
0.19259753251083694,-12.57630754325428
0.1926642214071357,-12.661658175007162
0.19273091030343448,-12.746923308231073
0.19279759919973324,-12.832103029294888
0.192864288096032,-12.917197424567487
0.19293097699233078,-13.002206580417742
0.19299766588862954,-13.087130581336272
0.1930643547849283,-13.17196950502491
0.19313104368122708,-13.256723261382358
0.19319773257752584,-13.341391633472673
0.1932644214738246,-13.450902612748278
0.19333111037012338,-13.734738335403241
0.19339779926642214,-14.386847037953226
0.1934644881627209,-15.78237013685349
0.19353117705901968,-18.6764457199098
0.19359786595531844,-22.903189697244212
0.1936645548516172,-25.319367846290138
0.19373124374791598,-26.57880917709611
0.19379793264421474,-27.207863561771948
0.1938646215405135,-27.493398604124863
0.19393131043681228,-27.59177721777146
0.19399799933311104,-27.588195622020677
0.1940646882294098,-27.52911286702602
0.19413137712570858,-27.439828742583963
0.19419806602200734,-27.33414196508492
0.1942647549183061,-27.219576459080006
0.19433144381460488,-27.10022740982785
0.19439813271090364,-26.978328579259777
0.1944648216072024,-26.85509674934441
0.19453151050350118,-26.731195638019244
0.19459819939979994,-26.60698625952012
0.1946648882960987,-26.482665953319138
0.19473157719239748,-26.358341910560632
0.19479826608869621,-26.234072238134654
0.19486495498499498,-26.109889030209715
0.19493164388129375,-25.985809446268544
0.19499833277759251,-25.861842750610908
0.19506502167389128,-25.73799403716282
0.19513171057019005,-25.614266086319603
0.19519839946648881,-25.49066026017731
0.19526508836278758,-25.36717722720613
0.19533177725908635,-25.24381728336739
0.19539846615538511,-25.120580625443647
0.19546515505168388,-24.99746729946523
0.19553184394798265,-24.874477241899587
0.19559853284428141,-24.751610345933027
0.19566522174058018,-24.628866486225654
0.19573191063687895,-24.506245548027824
0.19579859953317771,-24.38374741842494
0.19586528842947648,-24.26137197567984
0.19593197732577525,-24.139119155302474
0.19599866622207401,-24.01698879543246
0.19606535511837278,-23.894980814396124
0.19613204401467155,-23.773095061628485
0.1961987329109703,-23.65133140160929
0.19626542180726908,-23.529689718551346
0.19633211070356785,-23.408169869353873
0.1963987995998666,-23.286771742250075
0.19646548849616538,-23.165495222963482
0.19653217739246415,-23.04434018793859
0.1965988662887629,-22.92330652815621
0.19666555518506168,-22.80239409181264
0.19673224408136045,-22.681602773104586
0.1967989329776592,-22.56093246832376
0.19686562187395798,-22.440383070511828
0.19693231077025675,-22.31995444366515
0.1969989996665555,-22.199646435824196
0.19706568856285428,-22.079458954354614
0.19713237745915305,-21.959391881726305
0.1971990663554518,-21.839445098735492
0.19726575525175058,-21.719618567573246
0.19733244414804935,-21.600242474109034
0.1973991330443481,-21.482449495349627
0.19746582194064688,-21.366991192722146
0.19753251083694565,-21.254237342573173
0.1975991997332444,-21.144349522312297
0.19766588862954318,-21.037377180873484
0.19773257752584195,-20.93330897902871
0.1977992664221407,-20.832102654232564
0.19786595531843948,-20.733699054444667
0.19793264421473825,-20.638031041048574
0.197999333111037,-20.545028619413397
0.19806602200733578,-20.45462091344807
0.19813271090363455,-20.366737152812963
0.1981993997999333,-20.28130767233825
0.19826608869623208,-20.19826434911704
0.19833277759253085,-20.117541054768243
0.1983994664888296,-20.034734693723703
0.19846615538512838,-19.846063517533857
0.19853284428142715,-19.397825349900298
0.1985995331777259,-18.426931503276478
0.19866622207402468,-16.403578267544965
0.19873291097032345,-12.404447868132076
0.1987995998666222,-9.148060386055732
0.19886628876292098,-7.437432081052477
0.19893297765921975,-6.5680047394265415
0.1989996665555185,-6.155577238396196
0.19906635545181728,-5.990663399512992
0.19913304434811605,-5.959061771914786
0.1991997332444148,-5.998535532361366
0.19926642214071358,-6.075189003657886
0.19933311103701234,-6.170578582537
0.1993997999333111,-6.274689049772834
0.19946648882960988,-6.382100960265968
0.19953317772590864,-6.489897897715835
0.1995998666222074,-6.596530235484362
0.19966655551850618,-6.701190740085522
0.19973324441480494,-6.80347624452552
0.1997999333111037,-6.903203423408327
0.19986662220740245,-7.000307418681622
0.19993331110370122,-7.094880595408138
0.2,-7.187706760778745


==> vi_nr_smooth.csv <==
Y1,Y2
-2.5,-3.825765385825233
-2.4494949494949494,-3.674250234310081
-2.398989898989899,-3.5227350827949295
-2.3484848484848486,-3.371219931279779
-2.297979797979798,-3.2197047797646277
-2.2474747474747474,-3.0681896282494754
-2.196969696969697,-2.916674476734323
-2.1464646464646466,-2.7651593252191726
-2.095959595959596,-2.6136441737040212
-2.0454545454545454,-2.46212902218887
-1.9949494949494948,-2.3106138706737176
-1.9444444444444444,-2.159098719158566
-1.893939393939394,-2.007583567643415
-1.8434343434343434,-1.8560684161282635
-1.7929292929292928,-1.704553264613112
-1.7424242424242424,-1.5530381130979607
-1.691919191919192,-1.4015229615828093
-1.6414141414141414,-1.250007810067657
-1.5909090909090908,-1.0984926585525057
-1.5404040404040404,-0.9469775070373543
-1.4898989898989898,-0.7954623555222029
-1.4393939393939394,-0.6439472040070515
-1.3888888888888888,-0.49243205249189925
-1.3383838383838385,-0.34091690097674876
-1.2878787878787878,-0.1894017494615965
-1.2373737373737375,-0.037886597946445555
-1.1868686868686869,0.10841181429641789
-1.1363636363636365,0.23713373403456006
-1.0858585858585859,0.348464107455537
-1.0353535353535355,0.4431758921734432
-0.9848484848484849,0.5220420458023763
-0.9343434343434345,0.585835525956432
-0.8838383838383839,0.6353292902497064
-0.8333333333333333,0.6712962962962965
-0.7828282828282829,0.6945095017102976
-0.7323232323232323,0.7057418641058066
-0.6818181818181819,0.7057663410969197
-0.6313131313131313,0.695355890297733
-0.5808080808080809,0.675283469322343
-0.5303030303030303,0.6463220357848457
-0.47979797979797967,0.6092445472993375
-0.4292929292929295,0.5648239614799151
-0.3787878787878789,0.5138332359406741
-0.3282828282828283,0.45704532829571093
-0.2777777777777777,0.39523319615912195
-0.22727272727272751,0.3291697971450041
-0.1767676767676769,0.25962808886745237
-0.1262626262626263,0.18738102894056374
-0.07575757575757569,0.11320157497843439
-0.025252525252525082,0.037862684595160616
0.025252525252525082,-0.037862684595160616
0.07575757575757569,-0.11320157497843439
0.1262626262626263,-0.18738102894056374
0.1767676767676769,-0.25962808886745237
0.22727272727272707,-0.3291697971450035
0.2777777777777777,-0.39523319615912195
0.3282828282828283,-0.45704532829571093
0.3787878787878789,-0.5138332359406741
0.42929292929292906,-0.5648239614799148
0.47979797979797967,-0.6092445472993375
0.5303030303030303,-0.6463220357848457
0.5808080808080809,-0.675283469322343
0.631313131313131,-0.6953558902977328
0.6818181818181817,-0.7057663410969196
0.7323232323232323,-0.7057418641058066
0.7828282828282829,-0.6945095017102976
0.8333333333333335,-0.6712962962962962
0.8838383838383836,-0.6353292902497067
0.9343434343434343,-0.5858355259564321
0.9848484848484849,-0.5220420458023763
1.0353535353535355,-0.4431758921734432
1.0858585858585856,-0.34846410745553746
1.1363636363636362,-0.23713373403456073
1.1868686868686869,-0.10841181429641789
1.2373737373737375,0.037886597946445555
1.2878787878787876,0.18940174946159605
1.3383838383838382,0.34091690097674787
1.3888888888888888,0.49243205249189925
1.4393939393939394,0.6439472040070515
1.4898989898989896,0.795462355522202
1.5404040404040407,0.9469775070373552
1.5909090909090908,1.0984926585525057
1.641414141414141,1.2500078100676562
1.691919191919192,1.4015229615828093
1.7424242424242422,1.5530381130979598
1.7929292929292933,1.704553264613113
1.8434343434343434,1.8560684161282635
1.8939393939393936,2.007583567643414
1.9444444444444446,2.159098719158567
1.9949494949494948,2.3106138706737176
2.045454545454545,2.462129022188868
2.095959595959596,2.6136441737040212
2.146464646464646,2.7651593252191717
2.1969696969696972,2.916674476734325
2.2474747474747474,3.0681896282494754
2.2979797979797976,3.219704779764626
2.3484848484848486,3.371219931279779
2.398989898989899,3.5227350827949295
2.44949494949495,3.6742502343100827
2.5,3.825765385825233

